The Mass-Metallicity Relation with the Direct Method on Stacked Spectra of SDSS Galaxies

The relation between galaxy stellar mass and gas-phase metallicity is a sensitive diagnostic of the main processes that drive galaxy evolution, namely cosmological gas inflow, metal production in stars, and gas outflow via galactic winds. We employed the direct method to measure the metallicities of ~200,000 star-forming galaxies from the SDSS that were stacked in bins of (1) stellar mass and (2) both stellar mass and star formation rate (SFR) to significantly enhance the signal-to-noise ratio of the weak [O III] 4363 and [O II] 7320, 7330 auroral lines required to apply the direct method. These metallicity measurements span three decades in stellar mass from log(Mstar/Msun) = 7.4-10.5, which allows the direct method mass-metallicity relation to simultaneously capture the high-mass turnover and extend a full decade lower in mass than previous studies that employed more uncertain strong line methods. The direct method mass-metallicity relation rises steeply at low mass (O/H ~ Mstar^{1/2}) until it turns over at log(Mstar/Msun) = 8.9 and asymptotes to 12 + log(O/H) = 8.8 at high mass. The direct method mass-metallicity relation has a steeper slope, a lower turnover mass, and a factor of two to three greater dependence on SFR than strong line mass-metallicity relations. Furthermore, the SFR-dependence appears monotonic with stellar mass, unlike strong line mass-metallicity relations. We also measure the N/O abundance ratio, an important tracer of star formation history, and find the clear signature of primary and secondary nitrogen enrichment. N/O correlates tightly with oxygen abundance, and even more so with stellar mass.

==> datafile2.txt <==
Title: The Mass-Metallicity Relation with the Direct Method on 
       Stacked Spectra of SDSS Galaxies
Authors: Andrews B.H., Martini P.
Table: Line Fluxes
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label     Explanations
--------------------------------------------------------------------------------
   1-  4 F4.1   solMass      logM*lo   Lower stellar mass limit of the stack
   6-  9 F4.1   solMass      logM*up   Upper stellar mass limit of the stack
  11- 14 F4.1   solMass/yr   logSFRlo  ? Lower SFR limit of the stack
  16- 19 F4.1   solMass/yr   logSFRup  ? Upper SFR limit of the stack
  21- 25 I5     ---          Ngal      Number of galaxies in the stack
  27- 32 F6.3   solMass      logM*     Median stellar mass of the stack
  34- 39 F6.3   solMass/yr   logSFR    Median SFR of the stack
  41- 46 F6.2   ---          OII3727   ? [OII]3727 line flux (1)
  48- 52 F5.2   ---        e_OII3727   ? Uncertainty on OII3727 
  54- 58 F5.2   ---          NeIII3868 ? [NeIII]3868 line flux (1)
  60- 63 F4.2   ---        e_NeIII3868 ? Uncertainty on NeIII3868 
  65- 68 F4.2   ---          SII4069   ? [SII]4069 line flux (1)
  70- 73 F4.2   ---        e_SII4069   ? Uncertainty on SII4069 
  75- 80 F6.2   ---          Hg        ? Hg line flux (1)
  82- 86 F5.2   ---        e_Hg        ? Uncertainty on Hg
  88- 92 F5.2   ---          OIII4363  ? [OIII]4363 line flux (1)
  94- 97 F4.2   ---        e_OIII4363  ? Uncertainty on OIII4363 
  99-102 F4.2   ---          HeII4686  ? HeII4686 line flux (1)
 104-107 F4.2   ---        e_HeII4686  ? Uncertainty on HeII4686 
 109-112 F4.2   ---          ArIV4740  ? [ArIV]4740 line flux (1)
 114-117 F4.2   ---        e_ArIV4740  ? Uncertainty on ArIV4740 
 119-124 F6.2   ---          OIII4959  ? [OIII]4959 line flux (1)
 126-129 F4.2   ---        e_OIII4959  ? Uncertainty on OIII4959 
 131-136 F6.2   ---          OIII5007  ? [OIII]5007 line flux (1)
 138-142 F5.2   ---        e_OIII5007  ? Uncertainty on OIII5007 
 144-147 F4.2   ---          NII5755   ? [NII]5755 line flux (1)
 149-152 F4.2   ---        e_NII5755   ? Uncertainty on NII5755 
 154-157 F4.2   ---          SIII6312  ? [SIII]6312 line flux (1)
 159-162 F4.2   ---        e_SIII6312  ? Uncertainty on SIII6312 
 164-168 F5.2   ---          NII6548   ? [NII]6548 line flux (1)
 170-173 F4.2   ---        e_NII6548   ? Uncertainty on NII6548 
 175-180 F6.2   ---          Ha        ? Ha line flux (1)
 182-186 F5.2   ---        e_Ha        ? Uncertainty on Ha 
 188-193 F6.2   ---          NII6583   ? [NII]6583 line flux (1)
 195-198 F4.2   ---        e_NII6583   ? Uncertainty on NII6583 
 200-205 F6.2   ---          SII6716   ? [SII]6716 line flux (1)
 207-210 F4.2   ---        e_SII6716   ? Uncertainty on SII6716 
 212-216 F5.2   ---          SII6731   ? [SII]6731 line flux (1)
 218-221 F4.2   ---        e_SII6731   ? Uncertainty on SII6731 
 223-226 F4.2   ---          ArIII7135 ? [ArIII]7135 line flux (1)
 228-231 F4.2   ---        e_ArIII7135 ? Uncertainty on ArIII7135 
 233-236 F4.2   ---          OII7320   ? [OII]7320 line flux (1)
 238-241 F4.2   ---        e_OII7320   ? Uncertainty on OII7320 
 243-246 F4.2   ---          OII7330   ? [OII]7330 line flux (1) 
 248-255 F8.5   ---        e_OII7330   ? Uncertainty on OII7330 
--------------------------------------------------------------------------------
Note (1): The line fluxes are in units of Hb = 100.
--------------------------------------------------------------------------------
 7.0  7.1               1  7.013  0.465 142.39  9.48                       60.86  4.62                                             23.65  2.70                     34.28 1.70 286.00  1.56  95.02 1.59  36.41 1.55 22.48 1.48                                   
 7.1  7.2               4  7.166 -0.017 300.68  8.83                       43.61  3.64                                 32.25 3.44 125.71  2.70                     22.82 1.69 286.00  1.56  78.20 1.66  46.21 1.48 33.00 1.47                                   
 7.2  7.3               4  7.246 -0.323 177.50  1.29 36.41 1.21            49.19  0.78  7.87 0.78                     161.72 1.27 485.99  1.06           1.99 0.28  6.57 0.85 286.00  0.62  18.82 0.64  22.58 0.29 15.73 0.29 7.86 0.32                         
 7.3  7.4               4  7.352 -0.542  42.50  0.65 55.29 0.52            49.81  0.31 18.48 0.30 1.77 0.25 2.67 0.21 240.70 1.00 713.90  0.79           1.33 0.13            286.00  0.64               4.09 0.08  3.67 0.09 4.28 0.15           0.76  0.13000 
 7.4  7.5               2  7.464 -0.588 100.67  0.87 44.38 0.59            48.89  0.31 11.38 0.29                     183.88 0.99 545.96  0.76           1.39 0.11            286.00  0.81   5.00 0.97  10.46 0.15  7.43 0.15 5.31 0.17 1.47 0.18 1.38  0.21000 
 7.5  7.6               9  7.572 -0.768 172.28  0.76 34.10 0.91            48.08  0.38  7.97 0.36                     138.21 0.96 413.98  0.86           1.28 0.20  6.68 0.82 286.00  0.39              18.90 0.15 13.97 0.15 5.81 0.20 2.20 0.28 2.15  0.27000 
 7.6  7.7               7  7.650 -0.408 128.45  0.89 44.04 0.60            48.53  0.33  8.77 0.33                     184.14 1.40 547.61  1.11           1.45 0.15  3.19 0.61 286.00  0.32   9.57 0.34  13.39 0.19  9.78 0.18 5.96 0.18 1.49 0.13 1.35  0.16000 
 7.7  7.8               9  7.778 -0.494 117.61  0.83 47.86 0.46            47.22  0.23 12.02 0.23           1.51 0.21 193.96 1.13 581.84  0.83           1.35 0.13  4.05 0.35 286.00  0.27              13.96 0.17  9.98 0.17 5.97 0.19 1.51 0.19 1.35  0.18000 
 7.8  7.9               5  7.857 -0.308 181.48  0.87 40.22 0.43            48.56  0.21  7.31 0.20                     156.76 0.59 470.67  0.45           1.41 0.09  4.63 0.48 286.00  0.33  12.29 0.35  19.32 0.11 13.95 0.11 6.32 0.13 2.34 0.11 1.91  0.11000 
 7.9  8.0              12  7.959 -0.527 231.58  0.85 37.18 0.88            49.50  0.18  4.87 0.17                     135.99 0.71 403.77  0.47           1.24 0.07  7.11 0.49 286.00  0.41  21.31 0.45  22.13 0.15 15.56 0.15 6.86 0.10 2.26 0.09 1.91  0.10000 
 8.0  8.1              22  8.058 -0.360 191.33  0.89 39.95 0.23 1.47 0.25  48.88  0.11  6.82 0.11 1.20 0.12           155.90 0.71 461.39  0.45           1.41 0.05  4.40 0.44 286.00  0.32  12.28 0.35  18.37 0.07 13.31 0.07 6.47 0.06 2.09 0.06 1.88  0.07000 
 8.1  8.2              42  8.176 -0.385 210.04  0.94 38.00 0.37 1.48 0.20  48.75  0.13  5.40 0.13                     148.85 1.01 443.80  0.72           1.60 0.05  4.40 0.46 286.00  0.29              21.37 0.05 15.34 0.05 6.83 0.07 2.54 0.06 2.13  0.06000 
 8.2  8.3              62  8.254 -0.364 242.01  0.62 40.08 0.81 1.92 0.22  51.30  0.13  5.63 0.13 1.00 0.10           147.12 0.67 440.29  0.69           1.45 0.05  6.68 0.58 286.00  0.34  15.99 0.37  23.31 0.16 16.46 0.15 7.00 0.07 2.53 0.06 1.94  0.06000 
 8.3  8.4             114  8.358 -0.355 263.47  0.52 36.88 0.38 1.92 0.22  50.51  0.13  4.53 0.12                     139.55 0.62 418.57  0.64           1.40 0.04  7.52 0.61 286.00  0.34  18.78 0.38  24.97 0.08 18.19 0.08 7.20 0.04 2.56 0.06 2.01  0.06000 
 8.4  8.5             177  8.459 -0.454 269.37  0.62 38.02 0.60 2.22 0.19  51.27  0.13  5.09 0.13                     139.04 0.65 416.51  0.57           1.35 0.04  7.18 0.56 286.00  0.35  19.22 0.37  26.53 0.07 18.70 0.07 7.12 0.07 2.63 0.07 2.21  0.07000 
 8.5  8.6             306  8.560 -0.525 277.19  0.92 33.04 0.27 2.40 0.17  50.02  0.12  4.02 0.11                     124.06 1.00 371.36  0.60           1.22 0.05  7.49 0.49 286.00  0.43  21.30 0.45  30.46 0.09 21.55 0.09 7.17 0.05 2.78 0.05 2.28  0.05000 
 8.6  8.7             558  8.653 -0.577 329.39  0.78 32.29 0.23 2.88 0.18  53.65  0.14  3.89 0.14                     116.12 0.60 348.39  0.46           1.29 0.05  9.74 0.63 286.00  0.40  26.47 0.44  34.20 0.10 24.58 0.10 7.16 0.06 2.68 0.05 2.29  0.05000 
 8.7  8.8             884  8.754 -0.603 364.70  0.90 29.29 0.54 3.27 0.21  54.65  0.14  3.12 0.13 1.25 0.17            99.01 0.70 297.15  0.51 0.46 0.09 1.26 0.05 11.38 0.70 286.00  0.56  32.47 0.60  40.54 0.12 28.84 0.12 6.85 0.08 2.87 0.05 2.28  0.05000 
 8.8  8.9            1317  8.854 -0.591 359.31  0.67 23.75 0.54 2.58 0.20  52.59  0.15  2.55 0.14                      85.10 0.61 257.55  0.48           1.03 0.06 11.86 0.58 286.00  0.57  36.11 0.61  44.70 0.12 31.78 0.12 6.89 0.07 2.64 0.05 2.19  0.05000 
 8.9  9.0            1808  8.953 -0.541 350.40  0.55 21.73 0.55 2.99 0.21  51.66  0.13  2.17 0.13                      75.66 0.60 228.25  0.41 0.53 0.11 0.95 0.06 14.23 0.73 286.00  0.72  40.95 0.77  47.94 0.15 33.96 0.15 6.69 0.10 2.70 0.06 2.03  0.06000 
 9.0  9.1            2440  9.053 -0.470 345.55  0.52 19.79 0.50 2.92 0.19  51.18  0.13  2.14 0.14                      71.66 0.52 215.29  0.34           1.03 0.07 14.36 0.45 286.00  0.50  44.06 0.52  49.57 0.13 34.96 0.12 6.59 0.09 2.49 0.06 2.06  0.06000 
 9.1  9.2            3053  9.154 -0.389 342.97  0.51 18.90 0.47 2.65 0.24  51.28  0.13  1.98 0.13                      68.00 0.61 202.71  0.41 0.65 0.08 0.86 0.07 16.33 0.55 286.00  0.54  47.71 0.56  50.60 0.13 35.64 0.13 6.08 0.09 2.31 0.08 1.93  0.07000 
 9.2  9.3            3931  9.251 -0.337 332.78  0.49 18.43 0.53 2.68 0.20  51.68  0.13  2.00 0.12 1.08 0.17            64.53 0.63 196.65  0.42 0.45 0.07           16.81 0.48 286.00  0.50  50.95 0.52  50.67 0.12 35.79 0.12 5.83 0.08 2.31 0.07 1.82  0.07000 
 9.3  9.4            4638  9.353 -0.264 337.92  0.51 15.58 0.56 2.64 0.22  52.09  0.11  1.55 0.12                      53.54 0.58 161.62  0.39 0.70 0.08 0.69 0.07 19.35 0.62 286.00  0.63  57.60 0.66  52.87 0.13 37.36 0.13 5.64 0.08 2.12 0.05 1.73  0.05000 
 9.4  9.5            5592  9.452 -0.203 329.80  0.48 13.59 0.51 2.79 0.24  52.04  0.12                                 46.42 0.55 140.47  0.38           0.56 0.07 21.01 0.52 286.00  0.53  62.99 0.54  54.12 0.11 38.18 0.11 5.23 0.09 1.98 0.07 1.72  0.07000 
 9.5  9.6            6668  9.552 -0.124 325.98  0.50 12.00 0.47 2.67 0.27  52.90  0.13                                 39.32 0.57 120.00  0.40 0.70 0.09 0.53 0.06 23.27 0.58 286.00  0.61  69.44 0.63  54.84 0.34 38.15 0.33 4.73 0.10 1.94 0.06 1.44  0.05000 
 9.6  9.7            7851  9.653 -0.060 314.93  0.55 11.05 0.52 2.63 0.23  53.31  0.13                                 33.67 0.52 102.21  0.37 0.68 0.08 0.42 0.07 23.70 0.52 286.00  0.56  73.85 0.57  54.85 0.11 38.79 0.11 4.36 0.09 1.81 0.05 1.40  0.05000 
 9.7  9.8            8922  9.752 -0.000 299.91  0.50  9.68 0.46 2.60 0.26  53.55  0.13                                 29.99 0.52  91.29  0.37 0.86 0.10           25.70 0.50 286.00  0.53  78.95 0.54  54.29 0.10 38.47 0.10 4.10 0.10 1.56 0.06 1.26  0.06000 
 9.8  9.9           10155  9.852  0.051 285.75  0.49  8.57 0.46 2.17 0.28  54.09  0.15                                 25.15 0.51  76.52  0.36 0.97 0.11           27.44 0.44 286.00  0.48  84.43 0.48  54.09 0.10 38.47 0.10 3.62 0.11 1.44 0.05 1.09  0.05000 
 9.9 10.0           11270  9.950  0.109 269.77  0.48  7.84 0.51 1.79 0.36  54.15  0.14                                 21.07 0.51  64.54  0.37 1.15 0.16           29.77 0.56 286.00  0.60  90.21 0.61  53.02 0.12 37.77 0.12 3.18 0.10 1.39 0.05 1.05  0.05000 
10.0 10.1           12267 10.052  0.178 254.67  0.57  7.75 0.58 1.63 0.31  54.92  0.17            1.53 0.19            17.83 0.52  54.46  0.38 1.20 0.17           31.01 0.44 286.00  0.47  94.51 0.48  51.89 0.10 37.14 0.10 2.72 0.11 1.30 0.06 1.00  0.06000 
10.1 10.2           13184 10.151  0.246 238.47  0.64  7.31 0.62            55.36  0.18            1.42 0.20            15.59 0.53  48.12  0.38                     31.72 0.61 286.00  0.67  99.42 0.68  50.64 0.10 36.40 0.10 2.41 0.12 1.15 0.06 0.78  0.06000 
10.2 10.3           13831 10.251  0.324 227.13  0.64  7.67 0.62            55.08  0.22                                 14.35 0.53  43.87  0.39 1.32 0.18           33.52 0.59 286.00  0.63 102.86 0.65  49.23 0.09 35.30 0.09 2.03 0.13 1.10 0.07 0.76  0.07000 
10.3 10.4           14140 10.351  0.399 215.72  0.86  7.77 0.64            56.03  0.21                                 12.88 0.54  39.50  0.40 1.33 0.18           35.25 0.43 286.00  0.47 105.77 0.47  47.56 0.08 34.25 0.08 1.78 0.14 0.90 0.08               
10.4 10.5           13958 10.449  0.493 207.02  0.88  8.01 0.63            56.05  0.28            1.75 0.21            11.89 0.55  36.76  0.41 1.66 0.23           36.62 0.46 286.00  0.49 108.21 0.51  46.12 0.10 33.13 0.10 1.77 0.15 1.12 0.11 0.49  0.10000 
10.5 10.6           12990 10.549  0.577 202.08  0.91  8.05 0.67            56.81  0.35            1.93 0.20            11.83 0.54  35.20  0.41 1.33 0.21           37.72 0.67 286.00  0.70 110.70 0.72  44.66 0.17 32.21 0.17 1.47 0.16                         
10.6 10.7           11652 10.648  0.665 199.01  1.09  7.73 0.69            57.92  0.45                                 11.58 0.57  34.83  0.44 1.74 0.25           39.29 1.18 286.00  1.15 111.85 1.17  43.40 0.28 31.30 0.28 1.30 0.16 0.95 0.10               
10.7 10.8            9522 10.747  0.758 197.52  1.14  8.36 0.75            57.16  0.56                                 11.41 0.57  33.66  0.46 1.41 0.24           39.89 1.33 286.00  1.33 113.23 1.37  42.54 0.37 30.79 0.37                                   
10.8 10.9            7368 10.845  0.842 192.82  1.14  7.81 0.83            58.09  0.69            2.50 0.27            11.41 0.56  33.74  0.48 1.54 0.26           43.23 2.27 286.00  1.96 117.46 1.97  41.50 0.47 30.44 0.48                                   
10.9 11.0            5332 10.944  0.931 198.60  1.29  8.80 0.87            59.11  0.80            2.91 0.45            12.14 0.59  34.83  0.54 1.67 0.26           43.47 2.75 286.00  2.33 119.58 2.27  41.94 0.51 30.16 0.51           0.92 0.13               
11.0 11.1            3368 11.043  1.010 201.24  1.51                       55.92  0.93            3.60 0.48            10.99 0.67  36.36  0.65 1.91 0.35           48.10 4.11 286.00  3.41 122.49 2.71  41.92 0.68 29.06 0.65                                   
11.1 11.2            1908 11.142  1.090 187.90  1.43                       57.52  1.00                                 11.41 0.68  36.67  0.66                     45.16 7.72 286.00  4.31 130.35 3.62  43.83 0.77 29.50 0.73                                   
11.2 11.3             952 11.238  1.137 197.72  1.52                       57.76  1.22                                 10.87 0.71  35.70  0.76 1.84 0.36           51.11 5.25 286.00  4.85 131.08 4.99  44.46 0.89 30.21 0.85                                   
11.3 11.4             413 11.341  1.211 198.69  1.65                       54.47  1.20                                 11.11 0.87  41.03  1.17                     56.00 5.88 286.00  5.03 138.41 4.45  45.22 1.58 30.32 1.50                                   
11.4 11.5             170 11.441  1.197                                                                                                                                                                                                                         
 7.0  7.1  0.0  0.5     1  7.013  0.465 142.39  9.48                       60.86  4.62                                             23.65  2.70                     34.28 1.70 286.00  1.56  95.02 1.59  36.41 1.55 22.48 1.48                                   
 7.1  7.2 -0.5  0.0     1  7.102 -0.256 147.62 10.80                                                                               43.84  6.22                     28.88 3.52 286.00  3.62  90.88 3.69  70.26 2.46 41.82 2.15                                   
 7.1  7.2  0.0  0.5     2  7.181  0.303 327.91  8.22                       62.02  4.29                                 12.22 2.14  40.29  2.50                     33.72 1.48 286.00  1.29 101.22 1.28  51.05 0.97 40.98 1.00                                   
 7.2  7.3 -1.0 -0.5     1  7.280 -0.675 128.12  1.45 42.51 1.40            47.78  0.74  8.48 0.71                     193.21 1.34 578.69  1.14           2.52 0.33            286.00  0.62   7.30 0.71  12.06 0.30  8.39 0.30 8.08 0.35 1.31 0.18 1.88  0.23000 
 7.2  7.3 -0.5  0.0     2  7.226 -0.323 429.03  6.81                       49.74  3.91                                 46.41 2.37 142.56  1.84                     17.31 1.43 286.00  1.28  49.74 1.27  62.15 1.04 42.02 1.00 9.45 1.15                         
 7.2  7.3  0.0  0.5     1  7.259  0.106 305.77  5.50                       50.20  2.58                                 21.71 1.84  64.71  1.56                                286.00  1.10  74.21 1.10  54.66 0.83 39.51 0.82                                   
 7.3  7.4 -1.0 -0.5     1  7.359 -0.702  47.51  0.83 55.40 0.64            49.07  0.53 18.21 0.50           3.28 0.44 250.62 2.64 723.18  2.12                                286.00  1.20               4.37 0.25  3.15 0.20 4.32 0.20                         
 7.3  7.4 -0.5  0.0     2  7.327 -0.300  37.39  0.70 55.28 0.61            50.08  0.36 18.68 0.35 2.10 0.25 2.45 0.21 241.68 1.77 723.30  1.48           1.09 0.13            286.00  1.18               3.30 0.08  3.06 0.09 4.32 0.16 0.76 0.13 0.59  0.07000 
 7.4  7.5 -1.0 -0.5     2  7.464 -0.588 100.67  0.87 44.38 0.59            48.89  0.31 11.38 0.29                     183.88 0.99 545.96  0.76           1.39 0.11            286.00  0.81   5.00 0.97  10.46 0.15  7.43 0.15 5.31 0.17 1.47 0.18 1.38  0.21000 
 7.5  7.6 -1.5 -1.0     2  7.555 -1.114 329.35  5.22                       40.53  4.58                                 70.26 2.84 189.07  2.80                     22.44 1.98 286.00  1.73  47.80 1.85  52.14 1.73 38.04 1.75                                   
 7.5  7.6 -1.0 -0.5     4  7.553 -0.676 219.85  1.06 31.96 0.51            50.30  0.30  6.54 0.29                     123.17 0.96 374.07  0.97           1.41 0.11  6.68 0.83 286.00  0.46  20.36 0.52  21.93 0.12 16.16 0.12 6.08 0.18 2.19 0.15 1.57  0.14000 
 7.5  7.6 -0.5  0.0     2  7.568 -0.239 116.00  1.11 41.44 1.27            48.71  0.61  9.82 0.57                     163.86 1.65 490.27  1.48                                286.00  0.39              11.65 0.20  8.16 0.19 5.32 0.23 2.41 0.36 3.59  0.37000 
 7.6  7.7 -0.5  0.0     4  7.633 -0.304 127.60  0.92 41.02 0.63            47.89  0.33  8.26 0.33                     179.64 1.49 535.07  1.18           1.41 0.16  2.34 0.42 286.00  0.26   8.03 0.28  13.19 0.16  9.55 0.16 6.07 0.18 1.50 0.15 1.81  0.18000 
 7.6  7.7  0.0  0.5     1  7.601  0.060 113.67  0.80 53.34 0.37            47.77  0.16  9.70 0.15           1.09 0.15 210.18 1.76 625.28  1.23           1.52 0.06            286.00  0.67   8.50 0.73   9.78 0.11  7.41 0.11 6.30 0.11 1.58 0.07 1.23  0.07000 
 7.7  7.8 -1.0 -0.5     2  7.761 -0.681 286.82  0.76 35.43 0.70 2.87 0.51  48.61  0.42  3.17 0.47                     123.42 0.81 368.35  0.63                      4.38 0.44 286.00  0.37  16.75 0.42  29.30 0.14 20.55 0.13 7.74 0.29 2.73 0.48               
 7.7  7.8 -0.5  0.0     4  7.758 -0.355 121.30  0.86 56.06 0.78            47.70  0.45 13.07 0.46                     204.25 1.81 605.49  1.55           1.80 0.24  4.20 0.74 286.00  0.58  13.54 0.64  13.26 0.21  9.49 0.21 6.61 0.20           1.55  0.23000 
 7.7  7.8  0.0  0.5     1  7.784  0.329  46.11  0.68 48.06 0.29            46.87  0.18 14.96 0.17 1.48 0.14 1.92 0.11 224.31 2.18 687.66  1.40           1.27 0.04            286.00  0.67               5.66 0.06  4.45 0.07 4.71 0.06 1.03 0.05 0.82  0.05000 
 7.8  7.9 -1.0 -0.5     2  7.847 -0.773 316.91  1.49 30.54 1.17            49.06  0.65                                117.88 1.48 349.91  1.22                      6.54 0.64 286.00  0.51  20.14 0.57  32.43 0.36 23.06 0.37 7.74 0.38 3.34 0.31 2.17  0.29000 
 7.8  7.9 -0.5  0.0     3  7.864 -0.105 140.50  0.86 43.56 0.41            48.68  0.19  8.80 0.18                     170.29 1.09 513.84  0.83           1.33 0.07  3.58 0.48 286.00  0.35   9.27 0.38  14.62 0.10 10.70 0.10 5.82 0.10 1.94 0.13 1.83  0.14000 
 7.9  8.0 -1.0 -0.5     7  7.953 -0.601 257.20  0.90 40.12 0.89            51.53  0.35  5.14 0.33                     139.36 0.80 410.74  0.76           1.12 0.12  9.26 1.17 286.00  0.72  23.72 0.77  25.21 0.34 16.80 0.34 7.12 0.18 2.64 0.11 2.35  0.12000 
 7.9  8.0 -0.5  0.0     5  7.965 -0.301 215.83  0.92 35.80 0.37            49.48  0.18  4.86 0.17                     133.74 1.26 406.95  0.86           1.34 0.09  6.66 0.50 286.00  0.35  19.81 0.39  19.77 0.12 14.52 0.12 6.75 0.09 1.94 0.14 1.64  0.13000 
 8.0  8.1 -1.5 -1.0     1  8.045 -1.184 453.05  8.23                       45.83  4.10  8.46 1.49                     109.64 3.02 308.56  2.82                                286.00  1.90  22.45 1.98  49.45 1.93 31.58 2.05                                   
 8.0  8.1 -1.0 -0.5     5  8.059 -0.668 304.98  0.92 35.16 0.71            51.71  0.35  3.66 0.36                     128.85 0.63 383.16  0.57           1.36 0.17  6.99 0.77 286.00  0.41  17.05 0.43  26.81 0.18 19.57 0.18 7.12 0.23 2.73 0.22 2.53  0.22000 
 8.0  8.1 -0.5  0.0    13  8.061 -0.275 197.19  0.94 40.98 0.29 1.43 0.24  48.88  0.14  6.38 0.14 0.95 0.15           157.59 0.85 468.14  0.55           1.51 0.05  4.09 0.51 286.00  0.38  11.08 0.38  18.74 0.15 13.48 0.15 6.97 0.08 2.29 0.07 2.05  0.08000 
 8.0  8.1  0.0  0.5     3  8.058  0.492 101.16  0.80 40.49 0.39            48.03  0.18 10.04 0.17 1.51 0.16 0.74 0.13 166.95 1.64 494.17  1.14           1.27 0.08            286.00  0.63  14.31 0.76  12.22 0.08  8.78 0.08 4.97 0.11 1.39 0.16 1.08  0.19000 
 8.1  8.2 -1.0 -0.5    15  8.176 -0.661 299.11  0.87 31.66 0.80            50.41  0.39  3.78 0.34                     111.99 0.60 331.72  0.46           1.56 0.16  5.76 0.70 286.00  0.54  17.02 0.58  31.90 0.24 22.16 0.24 6.04 0.18 2.90 0.18 2.45  0.18000 
 8.1  8.2 -0.5  0.0    22  8.173 -0.239 206.08  0.90 35.97 0.54 1.41 0.21  48.17  0.16  4.84 0.15                     142.72 0.52 423.10  0.41           1.58 0.07  4.67 0.53 286.00  0.31  13.93 0.33  22.33 0.07 16.15 0.07 7.06 0.09 2.73 0.10 2.36  0.12000 
 8.1  8.2  0.0  0.5     5  8.188  0.077 166.41  0.85 44.95 0.28            48.49  0.14  7.31 0.14 0.93 0.13 0.32 0.06 177.94 0.83 532.75  0.54           1.64 0.04  3.37 0.45 286.00  0.28   8.89 0.30  14.71 0.05 10.73 0.05 6.86 0.05 2.04 0.04 1.73  0.04000 
 8.2  8.3 -1.5 -1.0     1  8.232 -1.049 467.32 12.18                       68.76  4.08                                 87.18 4.47 285.90  3.43                                286.00  1.96  21.08 2.18  45.22 1.70 31.06 1.87                                   
 8.2  8.3 -1.0 -0.5    22  8.263 -0.643 317.43  0.66 28.74 0.48 1.96 0.33  50.05  0.25  3.39 0.25                     106.95 0.81 321.79  0.56           1.35 0.12  7.23 0.66 286.00  0.47  20.54 0.52  33.45 0.14 23.44 0.14 7.11 0.16 2.91 0.14 2.34  0.13000 
 8.2  8.3 -0.5  0.0    32  8.252 -0.263 244.09  0.60 38.68 0.72 2.04 0.23  51.11  0.16  5.26 0.16                     144.96 0.50 433.98  0.53           1.42 0.08  6.69 0.55 286.00  0.34  16.29 0.37  24.40 0.38 16.76 0.37 7.17 0.08 2.60 0.09 2.01  0.08000 
 8.2  8.3  0.0  0.5     6  8.246  0.146 175.30  0.87 44.81 0.29 1.52 0.26  49.04  0.16  7.24 0.15 1.20 0.11 0.45 0.08 166.62 1.32 504.75  0.88           1.65 0.05  4.47 0.71 286.00  0.36  11.66 0.41  16.51 0.13 12.03 0.13 6.76 0.06 2.22 0.08 1.60  0.08000 
 8.2  8.3  0.5  1.0     1  8.244  0.777  96.51  0.85 52.49 0.41            47.42  0.27 10.01 0.26           0.97 0.17 197.95 3.16 590.78  2.15           1.57 0.10            286.00  1.13  11.40 1.37   9.24 0.14  6.74 0.14 6.60 0.20                         
 8.3  8.4 -1.0 -0.5    47  8.357 -0.682 385.35  0.92 30.48 0.71 2.79 0.49  55.59  0.43  2.77 0.37                     104.12 0.60 312.27  0.51           1.57 0.14  9.38 0.72 286.00  0.50  24.86 0.56  37.75 0.21 26.87 0.21 6.95 0.19 3.19 0.15 2.07  0.15000 
 8.3  8.4 -0.5  0.0    42  8.365 -0.249 288.82  0.66 37.04 0.36 2.05 0.23  50.93  0.16  3.80 0.15                     132.60 0.97 395.55  1.00           1.32 0.06  7.59 0.66 286.00  0.47  18.62 0.50  26.42 0.09 19.17 0.09 7.48 0.05 2.71 0.07 2.11  0.06000 
 8.3  8.4  0.0  0.5    21  8.354  0.159 195.04  0.86 42.35 0.19 1.38 0.23  47.72  0.12  6.06 0.11 0.96 0.10           161.98 1.21 486.84  0.75 0.34 0.05 1.46 0.04            286.00  0.32  14.19 0.35  18.10 0.06 13.51 0.06 7.04 0.04 2.24 0.05 2.01  0.06000 
 8.3  8.4  0.5  1.0     1  8.377  0.711 111.14  0.48 21.82 0.23            42.50  0.18  2.94 0.18                     142.83 1.27 429.74  0.87 0.42 0.08 1.25 0.06  7.90 0.75 286.00  0.54  22.19 0.56  17.23 0.12 13.19 0.12 6.78 0.08 2.33 0.07 1.66  0.08000 
 8.3  8.4  1.0  1.5     2  8.317  1.416                                                                                                                                                                                                                         
 8.4  8.5 -2.0 -1.5     1  8.428 -1.572 274.14 12.60                       26.67  5.11                                 45.21 5.22 162.42  4.68                                286.00  2.64  48.91 2.83  61.02 2.80 37.82 2.31                                   
 8.4  8.5 -1.5 -1.0     3  8.482 -1.110 457.18  7.93                       51.56  5.14                                 84.58 4.40 227.20  3.87                                286.00  2.31  41.20 2.37  52.16 1.95 34.13 1.95                                   
 8.4  8.5 -1.0 -0.5    74  8.453 -0.695 382.20  1.12 31.25 0.72 3.27 0.39  55.60  0.38  2.93 0.42                     102.19 0.84 310.02  0.61           1.59 0.14  9.49 0.78 286.00  0.56  25.36 0.61  39.06 0.21 27.27 0.20 7.21 0.18 2.92 0.19 2.44  0.21000 
 8.4  8.5 -0.5  0.0    74  8.464 -0.311 301.30  0.67 33.97 0.64 2.32 0.25  50.85  0.13  3.77 0.13                     122.84 0.57 367.05  0.46           1.23 0.04  7.48 0.59 286.00  0.42  20.14 0.45  28.83 0.10 19.94 0.10 7.36 0.08 2.93 0.08 2.44  0.08000 
 8.4  8.5  0.0  0.5    22  8.460  0.189 168.63  0.86 43.59 0.21 1.37 0.23  48.64  0.13  7.16 0.12 0.71 0.09 0.51 0.06 174.26 1.24 523.04  0.76           1.44 0.04  4.75 0.38 286.00  0.33  13.07 0.37  16.76 0.06 12.36 0.06 7.00 0.06 2.26 0.09 1.81  0.09000 
 8.4  8.5  0.5  1.0     1  8.419  0.548 118.89  0.75 48.64 0.32 1.78 0.24  49.50  0.18 10.70 0.17 1.31 0.14 0.98 0.15 194.75 2.09 593.31  1.41           1.56 0.08            286.00  0.68  10.05 0.73   9.85 0.07  8.24 0.07 5.06 0.08 2.83 0.18 2.02  0.16000 
 8.4  8.5  1.0  1.5     1  8.449  1.277 179.67  1.09 47.18 0.72            50.03  0.44  6.58 0.46                     163.10 2.94 508.29  2.27           1.48 0.10 11.70 1.17 286.00  0.72  28.18 0.67  19.46 0.17 15.01 0.17 6.79 0.11 2.26 0.13 2.07  0.19000 
 8.5  8.6 -2.0 -1.5     1  8.549 -1.709 343.57 11.49                                                                   45.02 4.52 141.30  4.99                                286.00  3.81  43.35 3.54  84.75 3.02 56.28 2.88                                   
 8.5  8.6 -1.5 -1.0     8  8.546 -1.074 355.55  5.87 19.89 3.90            51.40  2.58                                 80.90 2.27 241.17  2.08                     10.35 1.79 286.00  1.22  27.21 1.30  51.50 1.82 37.81 1.98                                   
 8.5  8.6 -1.0 -0.5   152  8.565 -0.729 389.73  1.19 27.16 0.58 2.40 0.39  55.23  0.29  2.50 0.29                      91.24 0.83 276.61  0.60                     10.25 0.74 286.00  0.54  29.92 0.58  43.80 0.18 30.01 0.18 7.20 0.19 3.03 0.14 2.52  0.15000 
 8.5  8.6 -0.5  0.0   110  8.557 -0.313 290.67  0.79 30.06 0.42 2.56 0.21  49.87  0.12  3.63 0.11                     115.25 0.80 347.82  0.51 0.50 0.08 1.42 0.06  7.22 0.55 286.00  0.48  21.51 0.51  31.05 0.09 22.12 0.08 7.45 0.08 2.86 0.08 2.32  0.08000 
 8.5  8.6  0.0  0.5    30  8.557  0.175 230.44  0.92 38.00 0.22 1.79 0.22  49.08  0.12  4.55 0.12 0.90 0.11           146.33 0.91 436.60  0.58           1.31 0.05  6.09 0.66 286.00  0.42  17.93 0.46  22.23 0.07 16.20 0.07 7.28 0.05 2.46 0.06 2.05  0.06000 
 8.5  8.6  0.5  1.0     4  8.534  0.552 124.24  0.84 52.57 0.35            48.48  0.20  9.57 0.19 1.23 0.13 0.76 0.10 208.55 1.81 626.36  1.25           1.53 0.06            286.00  0.64  10.95 0.73  11.91 0.13  9.10 0.13 5.91 0.12 1.83 0.12 1.43  0.13000 
 8.5  8.6  1.0  1.5     1  8.596  1.155  88.40  0.69 43.34 0.21            46.45  0.21  7.74 0.20 0.62 0.08 0.68 0.05 196.32 2.83 599.31  1.70 0.28 0.03 1.58 0.03            286.00  0.79  16.28 0.84   8.84 0.05  7.54 0.05 6.96 0.03 1.75 0.03 1.61  0.03000 
 8.6  8.7 -2.0 -1.5     1  8.646 -1.742 312.48  5.42                       61.58  4.08                                 15.21 1.63  51.23  2.09                     33.24 1.70 286.00  1.47  95.31 1.48  58.97 1.20 39.41 1.13                                   
 8.6  8.7 -1.5 -1.0    20  8.667 -1.132 406.12  3.98                       52.72  1.61                                 68.82 1.32 202.00  1.23                     15.29 1.50 286.00  0.79  40.95 0.82  56.68 0.74 39.80 0.74           4.46 0.65 4.49  0.85000 
 8.6  8.7 -1.0 -0.5   304  8.654 -0.744 384.81  0.91 22.03 0.75 3.42 0.28  51.23  0.30  1.95 0.30                      75.27 0.64 227.03  0.47           1.32 0.12 11.21 0.60 286.00  0.58  33.71 0.62  48.90 0.19 34.04 0.19 7.39 0.15 2.73 0.12 2.40  0.12000 
 8.6  8.7 -0.5  0.0   173  8.655 -0.312 311.74  0.63 26.96 0.25 2.56 0.19  49.74  0.12  2.62 0.11                     101.55 0.75 304.63  0.47           1.16 0.05  8.92 0.53 286.00  0.48  26.71 0.51  34.51 0.10 24.51 0.10 7.27 0.06 2.74 0.07 2.44  0.08000 
 8.6  8.7  0.0  0.5    53  8.651  0.158 248.04  0.70 38.31 1.02 2.26 0.24  50.90  0.15  4.56 0.15                     142.59 0.57 423.37  0.65           1.37 0.08  6.41 0.84 286.00  0.38  19.50 0.42  22.79 0.10 17.04 0.10 7.20 0.09 2.72 0.09 2.08  0.09000 
 8.6  8.7  0.5  1.0     5  8.649  0.817 100.64  0.82 48.16 0.23            47.69  0.17 10.87 0.16 1.34 0.08 1.00 0.08 203.92 1.72 609.73  1.07           1.53 0.05            286.00  0.77   8.90 1.02   9.94 0.10  7.60 0.10 5.87 0.08 1.60 0.15 1.39  0.14000 
 8.6  8.7  1.0  1.5     1  8.608  1.474 195.59  1.08 36.29 0.46            51.34  0.28  3.18 0.26                     135.45 1.61 406.62  1.10 0.40 0.05 1.08 0.05 12.59 1.01 286.00  1.11  32.65 1.13  18.43 0.11 14.35 0.10 7.36 0.04 2.12 0.05 1.99  0.05000 
 8.7  8.8 -2.0 -1.5     5  8.777 -1.585 356.71  8.99                       56.76  5.30                                 31.02 3.62  91.99  3.84                     23.30 3.41 286.00  2.58  69.43 2.75  61.77 1.98 48.49 2.01           8.36 0.75               
 8.7  8.8 -1.5 -1.0    58  8.753 -1.074 403.10  3.19 20.61 2.80            51.33  1.09                                 49.85 1.23 143.96  0.89                     18.09 1.32 286.00  1.06  51.32 1.17  67.21 0.60 45.16 0.60 6.28 1.08                         
 8.7  8.8 -1.0 -0.5   487  8.753 -0.711 384.81  1.11 20.01 0.71 3.83 0.40  51.45  0.27  1.91 0.24                      63.87 0.65 191.32  0.44           1.17 0.09 13.42 0.56 286.00  0.52  39.28 0.54  54.72 0.20 38.05 0.20 6.85 0.16 3.03 0.13 2.29  0.13000 
 8.7  8.8 -0.5  0.0   250  8.754 -0.326 374.73  0.85 27.42 0.44 3.19 0.22  54.23  0.15  2.69 0.14 1.12 0.16            95.31 0.67 286.65  0.47           1.33 0.06 11.16 0.63 286.00  0.46  30.28 0.49  39.49 0.11 28.20 0.11 6.92 0.07 2.93 0.07 2.44  0.08000 
 8.7  8.8  0.0  0.5    72  8.770  0.184 282.35  0.70 35.33 1.17 2.25 0.23  51.44  0.11  3.95 0.12 0.90 0.11           127.52 0.85 380.74  0.92 0.30 0.04 1.28 0.03  9.20 0.63 286.00  0.39  23.59 0.41  26.79 0.07 19.50 0.07 7.07 0.05 2.65 0.05 2.10  0.05000 
 8.7  8.8  0.5  1.0    11  8.758  0.589 192.10  0.95 42.70 0.26 1.34 0.24  49.13  0.20  5.69 0.19                     164.27 1.56 494.89  0.99 0.44 0.06 1.42 0.04  7.56 0.85 286.00  0.48  17.94 0.51  18.51 0.08 13.87 0.08 7.07 0.08 2.26 0.09 1.98  0.10000 
 8.7  8.8  1.0  1.5     1  8.785  1.087 153.32  1.24 52.71 0.66            50.42  0.41  7.10 0.38                     183.59 2.67 551.67  2.13                                286.00  1.75  14.36 1.61  12.77 0.16  9.52 0.15 5.94 0.22 1.98 0.20 1.63  0.20000 
 8.8  8.9 -2.0 -1.5     5  8.828 -1.573 403.47  7.85                       57.14  4.47                                 65.03 2.97 232.73  3.28                                286.00  1.73  31.58 1.86  52.37 1.92 47.13 1.98                                   
 8.8  8.9 -1.5 -1.0    44  8.858 -1.139 399.95  2.77                       53.62  1.62                                 45.72 1.16 132.72  0.96                     17.27 0.97 286.00  0.87  52.23 0.87  68.80 0.71 48.09 0.70                                   
 8.8  8.9 -1.0 -0.5   783  8.853 -0.684 390.53  0.88 16.67 0.54 2.59 0.35  51.52  0.25  1.56 0.20                      56.94 0.66 170.59  0.44           0.75 0.11 15.47 0.66 286.00  0.65  44.67 0.69  58.38 0.22 40.95 0.22 6.77 0.15 2.87 0.14 2.22  0.13000 
 8.8  8.9 -0.5  0.0   362  8.855 -0.355 391.28  0.94 24.62 0.66 2.83 0.18  54.47  0.17  2.45 0.17                      84.58 0.60 255.36  0.45 0.31 0.04 1.14 0.06 12.41 0.75 286.00  0.53  35.10 0.56  42.78 0.12 30.51 0.12 6.86 0.08 2.65 0.07 2.51  0.08000 
 8.8  8.9  0.0  0.5   109  8.853  0.133 286.67  0.54 29.80 0.67 2.23 0.19  51.00  0.12  3.06 0.11                     114.07 0.48 342.21  0.42 0.38 0.06 1.15 0.06  8.96 0.47 286.00  0.37  25.63 0.39  31.83 0.36 22.25 0.35 7.35 0.06 2.77 0.08 2.25  0.09000 
 8.8  8.9  0.5  1.0    13  8.841  0.637 197.27  0.92 40.03 0.24 1.64 0.26  49.55  0.21  6.30 0.20 0.80 0.08           156.80 2.12 471.54  1.31 0.36 0.04 1.28 0.04            286.00  0.48  18.15 0.53  18.79 0.09 14.19 0.09 6.20 0.07 2.16 0.07 1.90  0.07000 
 8.8  8.9  1.0  1.5     1  8.866  1.296 127.07  0.91 40.83 0.73            48.02  0.38  4.93 0.36                     181.55 3.06 547.16  2.44           1.38 0.08            286.00  1.34  14.43 1.06  13.21 0.19 10.18 0.19 6.99 0.14 2.29 0.12 1.78  0.12000 
 8.9  9.0 -2.0 -1.5     5  8.916 -1.679 395.13  7.00                       51.40  4.48                                 51.39 3.04 163.56  3.04                     18.98 2.45 286.00  1.74  38.54 1.83  65.44 1.91 43.59 2.05                                   
 8.9  9.0 -1.5 -1.0   100  8.946 -1.101 386.59  2.41 18.65 3.29            56.85  1.20                                 35.14 1.04 105.37  0.88                     21.03 1.02 286.00  0.85  62.07 0.87  70.42 1.22 50.98 1.24 6.67 0.50 3.50 0.54               
 8.9  9.0 -1.0 -0.5   907  8.951 -0.677 395.32  0.98 15.79 0.68 4.02 0.43  53.21  0.26                                 48.69 0.58 144.84  0.42           0.73 0.11 17.53 0.86 286.00  0.83  51.91 0.87  62.58 0.38 43.19 0.37 6.70 0.21 2.66 0.11 2.07  0.10000 
 8.9  9.0 -0.5  0.0   645  8.957 -0.359 398.33  0.68 20.87 0.50 3.28 0.21  54.26  0.15  2.31 0.18                      71.79 0.58 216.60  0.49           1.10 0.06 13.88 0.58 286.00  0.57  40.19 0.62  48.23 0.14 34.20 0.14 6.60 0.10 2.84 0.07 2.19  0.07000 
 8.9  9.0  0.0  0.5   134  8.955  0.173 283.49  0.49 29.43 0.49 2.13 0.20  50.14  0.12  3.11 0.12 0.98 0.12           116.70 0.88 347.39  0.61           1.21 0.05  9.14 0.47 286.00  0.38  26.28 0.41  30.00 0.07 21.89 0.07 7.15 0.06 2.70 0.08 2.22  0.08000 
 8.9  9.0  0.5  1.0    14  8.953  0.610 202.49  0.97 39.21 0.22 1.70 0.26  49.68  0.17  5.20 0.16 0.83 0.11           148.20 1.44 447.69  0.90 0.24 0.03 1.21 0.04 10.52 1.32 286.00  0.71  22.18 0.57  20.07 0.12 14.84 0.12 6.95 0.08 2.21 0.08 1.65  0.08000 
 8.9  9.0  1.0  1.5     2  8.979  1.346 141.38  1.02 44.57 0.43            49.28  0.40  5.28 0.37 0.87 0.17           188.54 3.47 564.09  2.33 0.36 0.06 1.39 0.13            286.00  1.11  18.36 0.83  11.13 0.14  9.54 0.14 7.71 0.11 2.43 0.09 1.67  0.09000 
 9.0  9.1 -2.0 -1.5    21  9.057 -1.612 373.25  6.43                       59.07  2.50                                 38.01 2.14 119.02  1.71                     19.63 1.86 286.00  1.20  58.25 1.23  71.51 1.05 53.39 1.03                                   
 9.0  9.1 -1.5 -1.0   105  9.056 -1.154 346.73  2.22                       54.57  1.47                                 31.55 1.06  99.87  0.89                     23.62 0.98 286.00  0.84  64.61 0.86  71.58 0.53 49.80 0.53                                   
 9.0  9.1 -1.0 -0.5   986  9.049 -0.646 381.29  0.93 13.80 0.64 3.65 0.42  52.65  0.29                                 40.43 0.57 122.61  0.41 0.95 0.17 0.82 0.12 19.56 0.85 286.00  0.90  60.29 0.97  64.69 0.41 44.51 0.40 6.58 0.18 2.67 0.13 2.18  0.12000 
 9.0  9.1 -0.5  0.0  1116  9.056 -0.345 379.09  0.57 16.74 0.56 3.33 0.19  51.84  0.14  1.76 0.16                      58.29 0.53 176.61  0.38 0.70 0.09 1.01 0.07 15.41 0.42 286.00  0.46  45.61 0.48  52.84 0.14 37.13 0.13 6.40 0.09 2.52 0.07 2.15  0.07000 
 9.0  9.1  0.0  0.5   177  9.052  0.167 297.91  0.59 28.69 0.45 2.48 0.18  49.70  0.12  2.88 0.12                     108.87 0.75 324.88  0.45           1.26 0.05  9.50 0.42 286.00  0.37  27.90 0.39  33.17 0.08 23.91 0.08 6.99 0.08 2.73 0.10 2.10  0.11000 
 9.0  9.1  0.5  1.0    30  9.063  0.657 205.64  0.94 36.71 0.24            49.65  0.19  5.42 0.18 0.98 0.14           149.97 1.35 448.67  0.87           1.32 0.12  8.69 0.92 286.00  0.48  20.35 0.52  20.48 0.14 15.23 0.14 6.77 0.25 3.02 0.24 1.86  0.22000 
 9.0  9.1  1.0  1.5     5  9.018  1.142 168.50  0.92 42.59 0.37            49.52  0.31  6.14 0.29                     175.45 2.73 521.05  1.82           1.71 0.12 10.24 1.78 286.00  1.01  18.41 0.89  15.60 0.24 11.94 0.23 7.19 0.26 2.44 0.15 2.06  0.18000 
 9.1  9.2 -2.0 -1.5    11  9.163 -1.673 326.90 10.65                       56.59  5.78            3.90 0.54            20.77 3.06  61.76  2.99                     30.43 3.17 286.00  2.17  82.15 2.25  77.45 1.95 47.83 1.75                                   
 9.1  9.2 -1.5 -1.0   122  9.157 -1.137 340.04  2.03                       50.54  1.03                                 29.27 1.02  84.99  0.88                     24.13 0.97 286.00  0.94  72.26 0.98  72.43 0.58 49.11 0.57 5.58 0.53                         
 9.1  9.2 -1.0 -0.5   950  9.149 -0.651 376.09  0.96 11.84 0.68            52.90  0.32                                 34.15 0.65 103.46  0.46                     21.59 0.67 286.00  0.66  64.44 0.68  67.12 0.24 46.56 0.23 5.63 0.23 2.25 0.17 1.61  0.16000 
 9.1  9.2 -0.5  0.0  1632  9.155 -0.314 375.73  0.63 14.63 0.50 2.93 0.25  51.86  0.15                                 50.58 0.55 153.27  0.37 0.60 0.08 0.79 0.08 17.57 0.67 286.00  0.67  53.06 0.71  55.86 0.15 39.18 0.15 6.06 0.09 2.39 0.08 2.01  0.08000 
 9.1  9.2  0.0  0.5   284  9.158  0.147 314.29  0.74 23.15 0.16 2.87 0.18  50.20  0.13  2.22 0.13                      89.84 0.67 268.76  0.42 0.50 0.07 1.10 0.07 11.42 0.46 286.00  0.41              37.34 0.09 27.00 0.09 6.89 0.07 2.89 0.07 2.31  0.07000 
 9.1  9.2  0.5  1.0    46  9.160  0.644 207.51  0.92 37.60 0.30 1.49 0.25  48.66  0.19  6.04 0.18                     156.02 1.47 468.10  0.99           1.37 0.07            286.00  0.78  19.69 0.62  21.68 0.12 16.24 0.12 6.61 0.13 2.13 0.15 1.94  0.15000 
 9.1  9.2  1.0  1.5     6  9.148  1.066 149.03  0.97 45.33 0.50            48.88  0.35  8.38 0.34                     182.85 2.37 550.20  1.78           1.58 0.25            286.00  1.23  13.01 1.02  13.47 0.30 10.25 0.29 7.36 0.59 2.65 0.52               
 9.1  9.2  1.5  2.0     1  9.185  1.615 156.52  1.51 42.82 0.68            48.45  0.50  4.54 0.46                     179.65 4.17 537.32  3.13           1.30 0.16            286.00  1.68  17.74 1.72  14.24 0.26 11.20 0.26 6.86 0.17                         
 9.2  9.3 -2.0 -1.5    15  9.258 -1.580 286.80  5.92                       33.70  4.20                                 20.71 2.71  65.36  2.64                     29.30 2.28 286.00  1.93  82.26 1.97  77.28 1.81 51.47 1.87                                   
 9.2  9.3 -1.5 -1.0   110  9.250 -1.148 336.18  2.59                       56.64  1.44                                 21.33 1.07  65.93  0.84                     28.05 1.02 286.00  0.88  80.08 0.90  68.84 0.52 47.00 0.51 5.67 0.71                         
 9.2  9.3 -1.0 -0.5   983  9.249 -0.634 350.53  1.05 12.52 0.90 3.00 0.51  52.45  0.33                                 27.17 0.65  84.43  0.48                     23.70 0.77 286.00  0.80  72.61 0.83  67.95 0.25 47.48 0.25 4.76 0.23 2.14 0.18 1.58  0.18000 
 9.2  9.3 -0.5  0.0  2284  9.252 -0.282 370.75  0.56 12.88 0.52 2.93 0.29  52.74  0.15                                 42.10 0.58 128.88  0.40 0.54 0.08 0.77 0.08 19.70 0.57 286.00  0.58  58.44 0.60  58.43 0.14 40.93 0.14 5.58 0.10 2.36 0.07 1.88  0.07000 
 9.2  9.3  0.0  0.5   445  9.251  0.141 366.60  0.60 22.50 0.20 3.10 0.17  54.57  0.10  2.18 0.10                      82.17 0.59 248.88  0.45 0.48 0.05 0.98 0.04 14.59 0.52 286.00  0.39  39.45 0.40  42.22 0.49 29.12 0.47 6.65 0.06 2.68 0.06 2.15  0.05000 
 9.2  9.3  0.5  1.0    69  9.250  0.614 233.33  0.90 36.22 0.21 1.74 0.21  49.40  0.14  4.63 0.14                     141.65 1.44 424.71  0.90           1.14 0.06  8.37 0.54 286.00  0.50  23.19 0.53  23.57 0.10 17.54 0.10 6.99 0.07 2.82 0.08 2.20  0.09000 
 9.2  9.3  1.0  1.5    15  9.241  1.119 156.50  0.92 41.21 0.33            47.88  0.27  6.08 0.25                     172.01 2.88 516.24  1.88           1.36 0.16            286.00  1.07  20.45 1.04  15.95 0.13 12.72 0.13 6.71 0.20 1.87 0.20 1.54  0.20000 
 9.2  9.3  1.5  2.0     7  9.269  1.593 157.43  1.41 46.52 0.64            49.70  0.45  6.91 0.41                     191.52 3.28 563.04  2.29           1.18 0.16  6.48 0.59 286.00  1.23  19.14 1.31  13.99 0.20 11.49 0.20 6.11 0.22 2.81 0.29               
 9.3  9.4 -2.0 -1.5    10  9.366 -1.632                                    28.38  4.57                                             39.26  3.71                     29.07 2.62 286.00  2.38 108.15 2.50  71.90 2.10 51.39 2.09                                   
 9.3  9.4 -1.5 -1.0   127  9.354 -1.194 283.65  3.29 13.05 2.44            58.45  1.43                                 15.47 1.25  51.80  0.99                     30.72 1.38 286.00  1.09  89.37 1.10  67.02 0.70 47.16 0.70                                   
 9.3  9.4 -1.0 -0.5   874  9.352 -0.625 339.40  0.99  9.69 0.92            55.06  0.34                                 24.60 0.66  74.12  0.49                     25.84 0.72 286.00  0.73  79.29 0.76  67.40 0.25 47.20 0.25 4.24 0.26 1.85 0.14 1.49  0.14000 
 9.3  9.4 -0.5  0.0  2736  9.353 -0.257 360.69  0.63 11.49 0.54 3.11 0.27  52.60  0.13                                 35.13 0.54 107.29  0.38           0.61 0.08 22.18 0.65 286.00  0.67  66.16 0.70  60.34 0.15 42.22 0.15 5.41 0.10 1.99 0.07 1.80  0.07000 
 9.3  9.4  0.0  0.5   761  9.356  0.129 378.34  0.57 19.34 0.48 2.83 0.16  55.21  0.13  1.68 0.13                      68.54 0.59 208.20  0.45 0.50 0.04 0.89 0.07 16.77 0.49 286.00  0.39  45.80 0.39  44.79 0.10 32.25 0.10 6.22 0.06 2.41 0.06 1.87  0.06000 
 9.3  9.4  0.5  1.0   102  9.352  0.632 279.16  0.55 28.43 1.26 2.20 0.19  51.18  0.15  3.37 0.15                     119.00 0.73 353.74  0.74 0.41 0.05 1.19 0.05 11.75 1.28 286.00  0.51  28.43 0.52  29.21 0.13 21.83 0.12 6.92 0.06 2.70 0.07 1.96  0.07000 
 9.3  9.4  1.0  1.5    24  9.366  1.121 211.19  1.04 34.91 0.29 1.60 0.24  48.49  0.24  3.75 0.22                     142.66 1.66 423.67  1.07           1.21 0.08 11.02 1.76 286.00  0.91  23.72 0.84  21.81 0.16 16.72 0.16 7.56 0.11 2.54 0.11 2.40  0.12000 
 9.3  9.4  1.5  2.0     3  9.373  1.611 188.17  1.79 34.71 0.71            48.09  0.65  3.66 0.64                     143.16 5.06 432.32  3.63                                286.00  1.92              19.16 0.41 14.97 0.40 7.42 0.28                         
 9.4  9.5 -2.0 -1.5     6  9.437 -1.648                                    44.59  7.78                                                                             43.99 3.54 286.00  3.34 102.41 3.50  67.26 3.49 39.83 3.18 6.98 0.91                         
 9.4  9.5 -1.5 -1.0   127  9.453 -1.149 288.27  2.42                       50.23  1.13                                 15.95 1.12  55.81  1.12                     28.34 0.85 286.00  0.82  88.45 0.83  68.92 0.40 47.38 0.40                                   
 9.4  9.5 -1.0 -0.5   798  9.448 -0.629 315.84  1.11  9.88 1.00 2.72 0.44  54.19  0.41                                 20.69 0.72  64.19  0.53                     27.55 0.67 286.00  0.66  83.93 0.68  66.39 0.21 46.20 0.20 3.96 0.22 1.72 0.13 1.78  0.15000 
 9.4  9.5 -0.5  0.0  3245  9.451 -0.231 342.52  0.61  9.38 0.53 2.98 0.29  53.32  0.17                                 27.87 0.54  86.35  0.39           0.47 0.09 23.72 0.42 286.00  0.44  72.20 0.45  61.59 0.18 43.18 0.18 4.84 0.11 1.78 0.09 1.47  0.08000 
 9.4  9.5  0.0  0.5  1226  9.458  0.119 370.15  0.49 15.51 0.45 2.94 0.19  54.52  0.12  1.72 0.15                      54.36 0.52 165.26  0.44 0.59 0.05 0.74 0.05 18.60 0.48 286.00  0.51  54.91 0.53  49.48 0.11 35.29 0.11 5.73 0.07 2.35 0.07 2.00  0.07000 
 9.4  9.5  0.5  1.0   163  9.454  0.633 296.53  0.65 24.28 1.22 2.26 0.22  50.79  0.18  2.58 0.18                     101.48 0.78 304.33  0.68 0.36 0.05 0.98 0.05 13.16 1.86 286.00  0.51  33.68 0.57  32.64 0.14 24.11 0.14 6.77 0.07           2.67  0.11000 
 9.4  9.5  1.0  1.5    18  9.456  1.177 230.15  1.05 34.40 0.36 1.77 0.26  49.28  0.27  3.39 0.26                     137.24 1.84 411.43  1.24           1.20 0.12 11.10 2.14 286.00  1.00  24.28 0.85  23.46 0.20 18.05 0.20 6.81 0.18 2.90 0.21 2.26  0.20000 
 9.4  9.5  1.5  2.0     8  9.444  1.556 191.38  1.63 36.91 0.60            48.42  0.52  4.48 0.48                     159.63 5.42 459.78  3.88           1.02 0.12            286.00  1.58  31.06 1.56  18.07 0.26 14.47 0.26 8.71 0.30                         
 9.5  9.6 -2.0 -1.5     9  9.555 -1.594 276.63 11.22                       64.47  6.20                                             40.62  3.59                     29.62 3.81 286.00  3.40  99.68 3.62  63.36 1.93 40.75 1.79                                   
 9.5  9.6 -1.5 -1.0   128  9.549 -1.173 259.36  3.17 12.87 1.98            53.34  1.34                                 17.64 1.54  52.69  1.10                     34.73 1.16 286.00  1.04  95.84 1.07  66.72 0.52 46.34 0.52 3.44 0.61                         
 9.5  9.6 -1.0 -0.5   684  9.546 -0.638 302.49  1.12 10.82 1.60            54.12  0.41                                 18.60 0.65  55.71  0.55                     29.63 0.60 286.00  0.65  89.54 0.67  67.46 0.23 46.79 0.23 3.03 0.26 1.65 0.26 1.32  0.24000 
 9.5  9.6 -0.5  0.0  3605  9.551 -0.208 324.18  0.61  8.74 0.55 2.87 0.32  53.76  0.15                                 22.73 0.59  69.92  0.44 0.74 0.11           26.53 0.46 286.00  0.48  79.40 0.49  61.60 0.15 43.05 0.15 4.01 0.13 1.78 0.07 1.35  0.07000 
 9.5  9.6  0.0  0.5  1996  9.556  0.141 349.46  0.41 11.68 0.42 2.80 0.26  53.10  0.12                                 41.81 0.47 125.51  0.32 0.59 0.05 0.67 0.06 20.11 0.46 286.00  0.54  62.58 0.56  52.39 0.09 37.10 0.09 5.27 0.07 2.02 0.06 1.59  0.06000 
 9.5  9.6  0.5  1.0   213  9.554  0.637 294.00  0.62 21.32 0.64 2.40 0.22  50.48  0.16  2.22 0.17 0.88 0.17            88.11 1.06 263.89  0.69 0.32 0.04 0.99 0.05 13.36 0.67 286.00  0.55  38.47 0.56  35.27 0.17 25.73 0.16 6.34 0.06 2.45 0.12 1.99  0.13000 
 9.5  9.6  1.0  1.5    28  9.539  1.162 245.08  1.29 27.35 0.45 2.09 0.31  49.72  0.30  2.65 0.29                     109.81 1.96 332.07  1.38 0.50 0.09                      286.00  1.23  34.01 1.15  25.28 0.29 19.38 0.29 7.15 0.19           1.87  0.05000 
 9.5  9.6  1.5  2.0     4  9.567  1.623 211.45  1.58 41.44 0.55 1.70 0.34  50.20  0.43  4.53 0.37                     165.45 3.17 493.02  2.25           1.29 0.13  9.13 0.44 286.00  1.89  23.94 2.00  18.76 0.32 14.98 0.31 7.13 0.35 2.36 0.16 2.11  0.22000 
 9.6  9.7 -2.0 -1.5     9  9.657 -1.579 228.93 11.51                       38.73  4.95                                             57.43  3.74                     39.69 3.64 286.00  2.36 100.16 2.42  67.34 2.45 47.76 2.40                                   
 9.6  9.7 -1.5 -1.0   106  9.655 -1.144 258.29  3.40                       52.69  1.81                                             49.74  1.62                     33.42 1.41 286.00  1.10  95.49 1.10  64.52 0.72 45.25 0.73                                   
 9.6  9.7 -1.0 -0.5   584  9.647 -0.632 288.29  1.40 14.98 1.59            54.80  0.49                                 15.79 0.85  50.77  0.70                     31.43 0.81 286.00  0.83  95.59 0.86  65.98 0.26 45.99 0.26 3.35 0.31 1.68 0.21 1.09  0.19000 
 9.6  9.7 -0.5  0.0  3869  9.652 -0.179 304.80  0.62  8.62 0.63 2.36 0.28  54.69  0.17                                 19.06 0.59  58.74  0.43                     28.31 0.46 286.00  0.49  86.32 0.50  61.68 0.46 42.30 0.45 3.54 0.13 1.35 0.08 1.14  0.08000 
 9.6  9.7  0.0  0.5  2930  9.655  0.151 331.14  0.37  9.75 0.48 2.79 0.21  52.85  0.12                                 33.00 0.46  98.95  0.31 0.68 0.05 0.57 0.06 23.14 0.29 286.00  0.33  70.07 0.33  54.39 0.09 38.53 0.09 4.71 0.09 1.90 0.05 1.55  0.05000 
 9.6  9.7  0.5  1.0   307  9.655  0.658 306.93  0.86 18.59 0.38 2.47 0.15  50.92  0.18  1.77 0.20                      73.91 0.82 220.52  0.51 0.46 0.04 0.88 0.05 15.42 0.67 286.00  0.55  45.81 0.56  38.38 0.15 28.12 0.15 6.11 0.07 2.58 0.06 2.02  0.06000 
 9.6  9.7  1.0  1.5    44  9.666  1.152 268.89  1.54 27.03 0.46            51.48  0.35  2.02 0.31                     108.70 0.95 325.48  1.19                     12.38 0.78 286.00  1.36  37.01 1.35  26.96 0.24 20.79 0.23 6.76 0.11 2.92 0.14 2.40  0.16000 
 9.6  9.7  1.5  2.0     2  9.695  1.863 204.17  1.09 14.67 1.52            50.24  0.74                                 77.66 1.39 234.40  1.78                     19.75 3.89 286.00  2.31  47.62 1.91  19.10 0.35 16.08 0.35 6.56 0.22 2.90 0.25 2.04  0.27000 
 9.7  9.8 -2.0 -1.5     5  9.759 -1.540 243.69  8.83                       40.64  5.06                                             55.97  5.35                     34.87 4.04 286.00  3.32  90.60 3.47  75.49 3.76 53.38 3.56                                   
 9.7  9.8 -1.5 -1.0    66  9.753 -1.119 254.55  5.08                       49.55  2.41                                 13.21 1.63  45.64  1.43                     33.84 1.20 286.00  1.11 101.21 1.12  66.12 0.84 46.00 0.83                                   
 9.7  9.8 -1.0 -0.5   552  9.749 -0.644 269.58  1.29 10.88 1.65            55.37  0.49                                 15.16 0.91  48.02  0.72                     33.08 0.86 286.00  0.82  97.26 0.84  63.09 0.24 43.97 0.24 2.62 0.31                         
 9.7  9.8 -0.5  0.0  3844  9.750 -0.157 282.38  0.61  8.14 0.68 2.76 0.41  54.74  0.17                                 16.36 0.60  50.55  0.46                     31.11 0.77 286.00  0.81  93.30 0.84  59.91 0.16 42.06 0.16 3.20 0.15 1.29 0.08               
 9.7  9.8  0.0  0.5  3934  9.753  0.163 311.36  0.39  8.06 0.48 2.57 0.27  53.49  0.14            1.26 0.20            25.51 0.45  78.33  0.32 0.71 0.06 0.33 0.06 25.09 0.29 286.00  0.31  77.60 0.32  55.17 0.08 39.14 0.08 4.16 0.09           1.33  0.06000 
 9.7  9.8  0.5  1.0   451  9.755  0.646 351.17  0.64 18.22 0.18 2.64 0.19  55.57  0.19  1.84 0.19                      66.84 0.67 201.56  0.51 0.48 0.05 0.87 0.05 18.96 1.03 286.00  0.65  53.85 0.65  41.19 0.44 29.79 0.43 5.69 0.05 2.52 0.07 1.92  0.07000 
 9.7  9.8  1.0  1.5    65  9.764  1.143 273.88  0.85 24.15 1.30 1.98 0.27  50.87  0.27  1.97 0.27                      93.09 0.84 279.65  0.97 0.41 0.04                      286.00  1.12  40.32 0.88  30.34 0.26 22.98 0.25 6.97 0.11 2.76 0.12 2.17  0.13000 
 9.7  9.8  1.5  2.0     5  9.745  1.634 206.73  1.68 25.06 0.69            46.57  0.65                                109.83 3.16 318.31  2.51                                286.00  2.46  45.85 2.13  24.86 0.48 19.37 0.48 5.75 0.54                         
 9.8  9.9 -2.0 -1.5     4  9.865 -1.604 287.39 20.67                                                                    7.58 1.25  70.75  5.89                     38.23 4.24 286.00  3.58  85.38 3.58  80.02 2.86 54.62 2.78                                   
 9.8  9.9 -1.5 -1.0    66  9.844 -1.143 226.11  4.48                       56.18  2.54                                             54.65  2.40                     36.10 1.57 286.00  1.25 102.11 1.25  63.62 0.76 44.16 0.77                                   
 9.8  9.9 -1.0 -0.5   531  9.848 -0.654 275.22  1.19 13.19 2.12            56.07  0.63                                 16.07 1.06  52.80  0.85                     33.96 0.77 286.00  0.79  99.17 0.81  64.33 0.35 44.49 0.35 2.09 0.26 1.62 0.21               
 9.8  9.9 -0.5  0.0  3684  9.850 -0.149 263.91  0.68  7.82 0.69            55.01  0.23                                 14.49 0.60  45.20  0.45                                286.00  0.57  96.23 0.58  59.77 0.32 41.46 0.32 2.68 0.17 1.16 0.09 0.88  0.08000 
 9.8  9.9  0.0  0.5  5151  9.853  0.174 288.30  0.48  6.85 0.50 2.31 0.27  54.26  0.14                                 20.03 0.46  61.71  0.32 0.87 0.09           28.05 0.49 286.00  0.55  87.07 0.56  54.75 0.10 38.90 0.10 3.60 0.09 1.40 0.06 1.08  0.06000 
 9.8  9.9  0.5  1.0   628  9.855  0.640 348.60  0.64 14.63 0.44 2.50 0.18  55.33  0.21                                 52.20 0.57 158.49  0.42 0.65 0.06 0.70 0.07 20.99 0.76 286.00  0.55  62.11 0.55  44.87 0.16 32.80 0.16 5.27 0.07 2.11 0.06 1.90  0.06000 
 9.8  9.9  1.0  1.5    87  9.852  1.109 284.07  0.91 21.19 1.08 1.88 0.25  50.57  0.27                                            238.59  0.76 0.45 0.05 0.75 0.09 21.04 2.38 286.00  1.10  44.71 0.83  33.71 0.24 25.38 0.24 6.25 0.11 2.52 0.13 2.13  0.17000 
 9.8  9.9  1.5  2.0     3  9.823  1.670 244.89  1.96 25.35 0.65            49.75  0.57                                108.08 2.12 309.75  1.67                                286.00  1.51  35.41 1.46  28.34 0.39 22.70 0.40 6.67 0.45 3.13 0.48               
 9.9 10.0 -2.0 -1.5     2  9.946 -1.597 875.51 46.34                      159.41 23.11                                            108.21 10.68                                286.00  9.18             122.86 6.76 69.60 6.31                                   
 9.9 10.0 -1.5 -1.0    40  9.939 -1.096 282.25  3.67                       56.01  2.69                                  5.96 0.81  51.73  2.16                     35.23 1.87 286.00  1.47 104.82 1.47  64.10 1.01 46.28 1.05                                   
 9.9 10.0 -1.0 -0.5   449  9.946 -0.635 261.37  1.49                       57.19  1.57                                  6.31 0.31  46.23  1.15                     34.38 0.86 286.00  0.81 103.32 0.82  62.33 0.26 43.22 0.26 2.31 0.40           1.54  0.26000 
 9.9 10.0 -0.5  0.0  3422  9.949 -0.146 254.35  0.78  8.78 0.83            55.87  0.24                                 13.26 0.66  41.61  0.51                     32.59 0.52 286.00  0.55  99.80 0.56  58.01 0.14 40.79 0.14 2.41 0.19 1.09 0.09 0.79  0.08000 
 9.9 10.0  0.0  0.5  6333  9.951  0.196 264.27  0.41  7.08 0.52 1.85 0.23  54.72  0.15                                 16.21 0.48  49.90  0.35 0.93 0.14           30.04 0.39 286.00  0.42  92.42 0.43  54.15 0.10 38.35 0.09 2.95 0.10 1.36 0.06 0.99  0.06000 
 9.9 10.0  0.5  1.0   906  9.953  0.632 336.71  0.57 11.40 0.47 2.50 0.24  56.42  0.16            1.61 0.20            38.66 0.55 117.62  0.42 0.71 0.05                      286.00  0.60  73.40 0.60  45.77 0.17 33.82 0.16 4.57 0.05 2.03 0.07 1.45  0.07000 
 9.9 10.0  1.0  1.5   114  9.952  1.149 289.79  1.05 17.06 0.79 2.09 0.24  51.34  0.28  1.64 0.30                      65.15 0.88 194.95  0.65 0.68 0.06 0.94 0.11 22.94 1.82 286.00  0.98  55.65 0.83  36.26 0.26 27.44 0.26 5.96 0.13 2.28 0.18 2.25  0.24000 
 9.9 10.0  1.5  2.0     4  9.915  1.544 273.92  1.95 20.77 0.58            51.02  0.51                                 83.26 1.15 252.17  1.46                     16.65 2.95 286.00  1.64  47.52 1.25  31.00 0.43 23.97 0.42 6.03 0.23                         
10.0 10.1 -1.5 -1.0    17 10.070 -1.073 264.26  8.25                       51.38  4.73                                             61.44  2.79                     36.75 2.48 286.00  2.03 103.80 2.02  74.85 1.51 48.98 1.59                                   
10.0 10.1 -1.0 -0.5   399 10.049 -0.623 259.32  1.45 16.38 2.14            54.67  0.86                                  7.36 0.54  48.52  1.18                     36.47 0.94 286.00  0.90 105.17 0.91  60.48 0.27 41.85 0.26                                   
10.0 10.1 -0.5  0.0  2933 10.049 -0.141 244.19  0.74  8.97 0.87            56.14  0.33                                 12.07 0.69  39.87  0.57                     33.13 0.62 286.00  0.67 103.53 0.68  57.19 0.13 40.16 0.13 2.14 0.23 0.95 0.11 0.56  0.10000 
10.0 10.1  0.0  0.5  7461 10.052  0.228 243.54  0.47  6.95 0.62 1.59 0.28  55.40  0.16                                 13.34 0.52  40.85  0.37                     31.69 0.55 286.00  0.61  98.34 0.62  52.75 0.10 37.54 0.10 2.42 0.11 1.20 0.07 1.01  0.06000 
10.0 10.1  0.5  1.0  1349 10.057  0.624 306.44  0.46  8.80 0.48 1.97 0.27  55.53  0.16            1.35 0.22            28.16 0.39  84.87  0.36                     27.08 0.69 286.00  0.81  85.73 0.84  47.38 0.26 34.59 0.26 3.67 0.06 1.67 0.09 1.18  0.09000 
10.0 10.1  1.0  1.5   100 10.057  1.107 288.37  1.16 16.13 0.63 2.24 0.22  51.61  0.31                                 60.69 1.02 182.52  0.74 0.66 0.06           23.77 1.96 286.00  1.20  60.26 1.00  35.75 0.29 27.19 0.29 5.57 0.10 2.51 0.15 2.09  0.18000 
10.0 10.1  1.5  2.0     8 10.066  1.658 253.99  1.47 14.32 1.48            50.80  0.53                                 76.01 1.26 224.84  1.50           1.12 0.17 23.31 3.67 286.00  1.64  60.18 1.39  31.28 0.50 25.25 0.49 6.35 0.33 3.25 0.26 2.19  0.25000 
10.1 10.2 -2.0 -1.5     3 10.182 -1.527 311.73  5.69                       61.78  5.16                                 47.84 4.14 128.90  4.31                     43.24 7.35 286.00  4.04  37.26 3.51  68.45 5.24 55.20 5.35                                   
10.1 10.2 -1.5 -1.0    13 10.145 -1.167 231.27  8.46                       73.11  7.20                                             72.90  4.84                     43.64 3.99 286.00  2.88  96.84 2.78  82.35 2.41 62.50 2.49                                   
10.1 10.2 -1.0 -0.5   270 10.145 -0.623 250.34  1.80 12.60 2.21            57.81  0.95                                  6.24 0.53  44.88  1.25                     37.16 1.08 286.00  1.06 110.30 1.08  57.90 0.38 41.77 0.39                                   
10.1 10.2 -0.5  0.0  2504 10.146 -0.140 238.57  0.76 10.90 1.03            56.45  0.33                                 11.26 0.82  40.15  0.66                     35.30 0.73 286.00  0.81 108.23 0.83  56.91 0.14 40.00 0.14           1.14 0.17 0.70  0.14000 
10.1 10.2  0.0  0.5  8171 10.151  0.261 222.18  0.63  6.70 0.66            55.47  0.16            1.52 0.22            11.46 0.54  36.25  0.41                     33.01 0.53 286.00  0.59 102.40 0.60  51.26 0.10 36.60 0.10 2.05 0.13 1.14 0.08 0.69  0.07000 
10.1 10.2  0.5  1.0  2057 10.155  0.617 267.57  0.41  7.08 0.40 1.88 0.25  54.60  0.15                                 20.57 0.44  62.55  0.29 0.88 0.08           29.80 0.47 286.00  0.50  92.56 0.51  48.10 0.11 35.05 0.11 3.03 0.07 1.54 0.07 1.06  0.07000 
10.1 10.2  1.0  1.5   157 10.151  1.098 295.66  0.81 11.73 0.31 2.08 0.24  52.59  0.25                                 46.07 0.72 139.14  0.51 0.82 0.05           29.28 1.71 286.00  0.88  72.04 0.83  39.56 0.28 29.71 0.27 4.89 0.13 2.50 0.25 1.61  0.24000 
10.1 10.2  1.5  2.0     9 10.152  1.616 253.99  1.63 14.33 1.60            53.31  0.82                                 68.89 1.25 210.06  1.65                                286.00  2.80  60.70 2.24  29.25 0.52 23.34 0.52 4.71 0.16           1.91  0.31000 
10.2 10.3 -1.5 -1.0     8 10.267 -1.087 316.25  5.05                       42.13  3.04                                 20.13 2.44  69.04  3.53                     42.46 3.88 286.00  2.77  96.23 2.85  80.91 1.96 60.29 1.99                                   
10.2 10.3 -1.0 -0.5   159 10.243 -0.595 278.08  2.63                       56.00  1.57                                 14.44 1.29  55.81  1.29                     37.56 1.26 286.00  1.02 108.60 1.00  63.36 0.51 44.25 0.50                                   
10.2 10.3 -0.5  0.0  2016 10.247 -0.136 234.67  0.85 10.38 1.08            57.19  0.45                                             41.24  0.80                     37.71 0.67 286.00  0.72 109.91 0.74  56.25 0.18 39.24 0.18 1.73 0.27                         
10.2 10.3  0.0  0.5  8097 10.250  0.285 213.12  0.65  7.24 0.65            56.56  0.18                                 10.82 0.59  33.67  0.43 1.36 0.21           34.60 0.48 286.00  0.54 105.85 0.55  50.38 0.10 35.77 0.10 1.66 0.16 1.02 0.07 0.77  0.07000 
10.2 10.3  0.5  1.0  3348 10.257  0.622 239.47  0.49  6.57 0.45 1.60 0.29  55.45  0.16                                 15.68 0.46  47.60  0.32 0.91 0.08           32.40 0.62 286.00  0.65 100.29 0.65  47.06 0.09 34.34 0.09 2.43 0.08 1.21 0.08 0.80  0.07000 
10.2 10.3  1.0  1.5   196 10.253  1.129 320.06  1.00 12.65 0.37 2.44 0.33  57.13  0.31                                 41.71 0.62 127.63  0.52 0.78 0.06           30.00 1.41 286.00  0.86  80.34 0.82  40.21 0.22 30.60 0.22 3.77 0.09 2.43 0.16 1.54  0.17000 
10.2 10.3  1.5  2.0     7 10.272  1.595 278.63  1.69 13.81 1.65            51.55  0.77                                 66.31 1.41 197.99  1.54 0.67 0.07           25.12 4.93 286.00  1.85  68.55 1.29  33.79 0.51 25.63 0.51 5.21 0.18 2.73 0.32               
10.3 10.4 -1.5 -1.0     7 10.348 -1.076 227.32 10.05                       40.04  4.99                                 33.16 3.99  90.42  2.78                     38.58 4.07 286.00  2.22  64.82 2.18  46.26 2.02 34.43 2.04                                   
10.3 10.4 -1.0 -0.5   103 10.343 -0.637 261.30  2.65                       50.97  1.43                                 14.36 1.62  61.94  1.73                     40.19 1.75 286.00  1.41 108.10 1.39  65.99 0.94 45.31 0.97                                   
10.3 10.4 -0.5  0.0  1393 10.346 -0.123 238.06  1.21 11.32 1.20            56.59  0.55                                             43.70  0.85                     38.24 0.75 286.00  0.77 112.52 0.79  55.73 0.19 38.99 0.18                                   
10.3 10.4  0.0  0.5  7546 10.349  0.303 205.83  0.81  8.43 0.77            56.45  0.27                                 10.36 0.67  33.47  0.50 1.38 0.24           36.48 0.60 286.00  0.69 108.37 0.71  49.09 0.10 34.92 0.10 1.39 0.20 1.05 0.08               
10.3 10.4  0.5  1.0  4835 10.354  0.632 216.52  0.67  6.29 0.46            56.31  0.19                                 12.41 0.46  38.20  0.33 1.25 0.15           34.50 0.52 286.00  0.55 104.87 0.55  45.84 0.08 33.39 0.08 1.95 0.09 1.06 0.08 0.66  0.08000 
10.3 10.4  1.0  1.5   249 10.355  1.092 312.63  1.02 10.59 0.59 2.27 0.32  58.42  0.30                                 33.62 0.59 101.28  0.51 0.55 0.07           31.96 1.25 286.00  0.80  90.37 0.75  41.97 0.25 31.99 0.25 3.30 0.10 1.58 0.10 1.41  0.11000 
10.3 10.4  1.5  2.0     6 10.366  1.570 282.04  1.59 14.30 1.19            53.19  0.69                                 51.82 1.30 152.36  1.09                     25.75 4.18 286.00  2.01  73.97 1.63  36.65 0.51 29.23 0.53 4.53 0.22                         
10.4 10.5 -1.5 -1.0     7 10.438 -1.064 333.09  7.24                                                                               63.25  5.09                     32.90 4.27 286.00  3.58  90.42 3.52 105.42 4.85 59.98 4.80                                   
10.4 10.5 -1.0 -0.5    36 10.448 -0.607 341.04  3.87                       56.51  4.08                                 20.00 2.77  74.01  2.75                     40.46 2.59 286.00  1.91 106.70 1.85  73.79 1.63 56.29 1.65                                   
10.4 10.5 -0.5  0.0   859 10.441 -0.126 234.24  1.04                       55.69  0.58                                  5.98 0.67  43.16  1.09                     39.74 0.83 286.00  0.83 115.14 0.84  55.28 0.29 38.65 0.29           1.63 0.22               
10.4 10.5  0.0  0.5  6208 10.448  0.325                                    66.50  3.68                                                                             54.35 6.03 286.00  4.29  95.53 3.71  41.54 1.08 28.05 1.08                                   
10.4 10.5  0.5  1.0  6390 10.451  0.663 203.99  0.74  6.26 0.51            56.79  0.28                                 10.68 0.49  32.99  0.36 1.29 0.17           35.39 0.57 286.00  0.60 108.00 0.62  44.74 0.08 32.45 0.08 1.72 0.11 1.15 0.09 0.52  0.08000 
10.4 10.5  1.0  1.5   443 10.458  1.098 263.61  0.87  7.66 0.45 1.78 0.29  56.05  0.29                                 22.29 0.48  67.89  0.51 1.02 0.12           36.58 1.00 286.00  0.84 102.68 0.83  43.34 0.25 32.52 0.25 2.97 0.09 1.70 0.20               
10.4 10.5  1.5  2.0    15 10.458  1.587 265.18  1.78 11.73 1.06            49.22  0.76                                 47.10 1.32 143.54  1.13                     29.37 3.42 286.00  2.12  75.33 1.63  35.40 0.49 27.90 0.48                                   
10.5 10.6 -1.5 -1.0     2 10.529 -1.201 572.53 15.92                       57.43 10.45                                            119.58 10.26                     67.16 9.59 286.00  7.18  91.20 5.83 118.55 6.05 82.66 7.45                                   
10.5 10.6 -1.0 -0.5    31 10.554 -0.643 339.18  3.28                       47.96  2.67                                 22.49 2.06  65.14  2.17                     48.86 3.37 286.00  2.77 102.85 2.48  84.41 2.59 55.23 2.59                                   
10.5 10.6 -0.5  0.0   467 10.542 -0.109 234.02  0.97 14.25 1.56            53.71  0.90                                 10.70 1.23  47.14  1.09                     41.32 0.91 286.00  0.89 114.67 0.91  55.04 0.44 37.44 0.42                                   
10.5 10.6  0.0  0.5  4607 10.544  0.345 204.55  0.88  9.27 0.96            57.29  0.41                                  9.58 0.71  36.57  0.60                     39.33 0.72 286.00  0.78 114.09 0.81  48.07 0.44 33.86 0.43           0.87 0.10               
10.5 10.6  0.5  1.0  7080 10.552  0.694 192.95  0.97  6.96 0.59            57.49  0.32            1.95 0.18            10.41 0.49  31.34  0.37 1.53 0.21           37.74 0.66 286.00  0.70 110.48 0.72  44.03 0.38 31.45 0.37 1.27 0.13 0.87 0.09 0.42  0.07000 
10.5 10.6  1.0  1.5   785 10.555  1.096 232.51  0.88  6.64 0.47            55.64  0.32            1.75 0.27            16.50 0.59  48.21  0.43                     37.68 0.97 286.00  0.84 107.68 0.83  42.61 0.22 31.83 0.21 2.10 0.08 1.18 0.07 0.76  0.07000 
10.5 10.6  1.5  2.0    17 10.539  1.583 294.64  1.77  8.02 0.84            60.26  0.75                                 30.74 0.94  94.83  0.83                     35.17 2.45 286.00  1.63  97.41 1.56  37.70 0.41 29.06 0.40 4.20 0.28                         
10.6 10.7 -1.5 -1.0     3 10.637 -1.264 396.33 11.74                       43.40  4.61                                 21.31 3.77  98.05  3.86                     27.23 3.33 286.00  2.71  67.01 2.65  73.71 2.52 35.87 2.25                                   
10.6 10.7 -1.0 -0.5    14 10.655 -0.642 393.64  5.73                       45.69  3.60                                 34.82 3.19 107.53  3.33                     42.05 5.34 286.00  3.56  93.23 3.33  89.86 2.69 67.10 2.95                                   
10.6 10.7 -0.5  0.0   285 10.646 -0.099 249.55  1.28                       55.58  1.27                                 13.74 1.27  56.31  1.21                     41.88 1.36 286.00  1.18 113.05 1.17  58.89 0.99 39.65 0.95                                   
10.6 10.7  0.0  0.5  2993 10.644  0.356 203.81  1.08 10.03 0.90            57.38  0.57                      1.08 0.21  12.29 0.85  37.55  0.66                     39.57 1.15 286.00  1.19 116.53 1.22  47.95 0.30 33.81 0.30                                   
10.6 10.7  0.5  1.0  7033 10.649  0.725 192.39  1.11  7.25 0.63            59.35  0.45                                 10.48 0.57  31.50  0.44                     38.94 1.17 286.00  1.19 111.80 1.22  42.42 0.26 30.66 0.26 1.22 0.16 0.88 0.11               
10.6 10.7  1.0  1.5  1289 10.654  1.103 221.12  1.05  6.14 0.43            58.46  0.44            1.80 0.32            12.31 0.50  37.43  0.38 1.29 0.16           39.62 1.43 286.00  1.18 111.37 1.16  42.33 0.32 31.03 0.31 1.57 0.08                         
10.6 10.7  1.5  2.0    32 10.638  1.576 287.34  1.61 11.34 0.83            58.23  0.67                                 31.10 1.01 100.44  0.91                     40.16 2.14 286.00  1.51 103.73 1.39  38.75 0.43 31.46 0.43 3.28 0.26                         
10.7 10.8 -1.5 -1.0     2 10.724 -1.100 256.55  6.95                       45.81  5.06                                             60.28  4.97                     28.84 3.23 286.00  2.36  83.60 2.37  56.33 2.37 39.89 2.24                                   
10.7 10.8 -1.0 -0.5    17 10.732 -0.629 366.48  6.82                       56.36  3.69                                 34.75 2.59  99.86  3.05                     53.68 5.50 286.00  4.28 103.79 3.95  75.51 2.59 53.81 2.48                                   
10.7 10.8 -0.5  0.0   119 10.744 -0.101 246.75  2.89                       50.89  1.78                                 18.21 1.66  57.94  1.41                     48.68 2.34 286.00  1.96 115.10 1.94  61.46 1.00 43.17 1.03                                   
10.7 10.8  0.0  0.5  1756 10.741  0.369 201.45  0.96 10.05 1.13            55.43  0.65            2.70 0.35             8.35 0.75  39.26  0.76                     44.24 1.59 286.00  1.37 117.40 1.38  48.60 0.35 34.36 0.35           0.97 0.19               
10.7 10.8  0.5  1.0  5781 10.748  0.759 187.36  1.09  8.29 0.85            58.76  0.59                                  9.51 0.56  30.94  0.46                     42.07 1.62 286.00  1.54 114.23 1.59  42.34 0.36 30.25 0.36           0.74 0.14               
10.7 10.8  1.0  1.5  1796 10.752  1.115 208.28  1.19  7.21 0.50            59.47  0.60                                 11.82 0.52  33.76  0.42                     39.25 1.58 286.00  1.42 113.30 1.41  40.70 0.37 29.90 0.37 1.36 0.10                         
10.7 10.8  1.5  2.0    50 10.765  1.579 252.23  1.80                       58.97  0.70                      1.28 0.22  16.90 0.65  53.35  0.63 1.05 0.18           44.96 2.63 286.00  1.97 120.80 1.87  40.33 0.48 31.49 0.47 2.22 0.15 1.72 0.20 0.96  0.17000 
10.8 10.9 -1.0 -0.5     5 10.837 -0.597 234.79  7.82                       26.51  4.67                                             65.62  4.71                     35.80 5.11 286.00  4.87  64.45 4.83  72.89 5.24 34.20 4.90                                   
10.8 10.9 -0.5  0.0    58 10.848 -0.192 270.75  3.79                       53.03  2.23                                 15.65 1.83  55.22  1.83                     45.82 2.69 286.00  2.26 110.87 2.24  63.71 1.40 48.15 1.39                                   
10.8 10.9  0.0  0.5   936 10.839  0.378 202.07  1.36 11.41 1.25            55.65  0.81                                 12.52 1.04  43.55  0.99                     46.12 2.28 286.00  1.78 120.64 1.69  50.25 0.63 34.79 0.63                                   
10.8 10.9  0.5  1.0  4215 10.845  0.784 192.52  1.16  8.69 0.86            57.19  0.71                                  9.53 0.61  33.18  0.53 1.50 0.28           43.81 2.41 286.00  1.97 114.95 1.90  42.55 0.50 30.54 0.50           1.16 0.18               
10.8 10.9  1.0  1.5  2071 10.849  1.141 199.70  0.70  7.23 0.75            59.24  0.74            2.22 0.42            11.39 0.57  31.76  0.48 1.34 0.19           40.68 2.25 286.00  1.90 116.44 1.87  39.96 0.46 29.20 0.46 1.09 0.13                         
10.8 10.9  1.5  2.0    82 10.862  1.602 237.98  1.46  7.57 0.62            56.55  0.69                                 14.60 0.67  44.39  0.63                     42.93 3.88 286.00  2.93 119.10 1.81  40.56 0.56 31.24 0.56                                   
10.9 11.0 -1.0 -0.5     5 10.949 -0.580 355.86 12.03                       80.18 13.66                                                                                        286.00 21.40                                                                      
10.9 11.0 -0.5  0.0    31 10.945 -0.190 291.43  3.92                       57.20  3.05                                 17.51 2.98  58.94  3.12                     57.07 6.62 286.00  5.44 125.69 4.31  77.44 5.69 51.33 4.92                                   
10.9 11.0  0.0  0.5   429 10.938  0.390 186.37  1.02                       51.17  1.11                                 15.60 1.08  47.29  1.09                     46.71 2.79 286.00  2.11 121.85 1.92  50.81 0.74 34.54 0.72                                   
10.9 11.0  0.5  1.0  2681 10.943  0.805 194.32  1.21  9.76 1.09            57.52  0.89                                 11.83 0.63  36.49  0.58 1.84 0.35           42.61 2.62 286.00  2.41 117.74 2.35  42.85 0.62 30.22 0.61                                   
10.9 11.0  1.0  1.5  2036 10.947  1.160 198.05  1.28  7.39 0.69            60.35  0.89                                 11.33 0.57  31.79  0.52 1.88 0.25           39.13 2.50 286.00  2.23 118.89 2.25  39.77 0.54 28.74 0.54                                   
10.9 11.0  1.5  2.0   145 10.954  1.568 235.54  1.85  8.10 0.59            60.43  0.67                                 11.89 0.64  38.58  0.64                     43.16 2.00 286.00  1.84 117.68 1.98  40.39 0.53 29.71 0.52 1.38 0.18                         


==> datafile3.txt <==
Title: The Mass-Metallicity Relation with the Direct Method on 
       Stacked Spectra of SDSS Galaxies
Authors: Andrews B.H., Martini P.
Table: Electron Temperatures, Metallicity, and N/O Abundance
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label     Explanations
--------------------------------------------------------------------------------
   1-  4 F4.1   solMass      logM*lo   Lower stellar mass limit of the stack
   6-  9 F4.1   solMass      logM*up   Upper stellar mass limit of the stack
  11- 14 F4.1   solMass/yr   logSFRlo  ? Lower SFR limit of the stack
  16- 19 F4.1   solMass/yr   logSFRup  ? Upper SFR limit of the stack
  21- 25 I5     ---          Ngal      Number of galaxies in the stack
  27- 31 I5     K            TeOIII    ? [OIII] electron temperature
  33- 36 I4     K          e_TeOIII    ? Uncertainty on TeOIII 
  38- 42 I5     K            TeOII     ? [OII] electron temperature
  44- 47 I4     K          e_TeOII     ? Uncertainty on TeOII 
  49- 53 I5     K            TeNII     ? [NII] electron temperature
  55- 58 I4     K          e_TeNII     ? Uncertainty on TeNII 
  60- 64 I5     K            TeSII     ? [SII] electron temperature
  66- 69 I4     K          e_TeSII     ? Uncertainty on TeSII
  71- 74 F4.2   ---          logO/H    ? Oxygen abundance; 12+log(O/H)
  76- 79 F4.2   ---        e_logO/H    ? Uncertainty on logO/H 
  81- 85 F5.2   ---          logN/O    ? Nitrogen to oxygen relative abundance
  87- 90 F4.2   ---        e_logN/O    ? Uncertainty on LogN/O 
--------------------------------------------------------------------------------
 7.0  7.1               1                                                                  
 7.1  7.2               4                                                                  
 7.2  7.3               4 14000  600                                                       
 7.3  7.4               4 17500  200                                                       
 7.4  7.5               2 15700  200 12800  800                       7.82 0.03            
 7.5  7.6               9 15100  300 11800  700                       7.89 0.04            
 7.6  7.7               7 14000  200 10900  400                       8.02 0.03 -1.35 0.09 
 7.7  7.8               9 15600  100 11600  600                       7.91 0.03            
 7.8  7.9               5 13800  200 11300  300                       8.02 0.02 -1.35 0.05 
 7.9  8.0              12 12500  200  9800  200                       8.23 0.02 -1.34 0.04 
 8.0  8.1              22 13500  100 10500  100             8100  800 8.09 0.01 -1.43 0.03 
 8.1  8.2              42 12500  100 11000  100             7500  600 8.12 0.01            
 8.2  8.3              62 12700  100  9900  100             8300  600 8.23 0.01 -1.45 0.03 
 8.3  8.4             114 12000  100  9600  100             7900  500 8.31 0.01 -1.44 0.03 
 8.4  8.5             177 12500  100  9700  100             8400  500 8.27 0.01 -1.44 0.03 
 8.5  8.6             306 12000  100  9800  100             8100  300 8.27 0.01 -1.41 0.02 
 8.6  8.7             558 12100  200  8900  100             8400  300 8.44 0.01 -1.45 0.02 
 8.7  8.8             884 11800  200  8700  100 10200  800  8200  300 8.51 0.01 -1.44 0.02 
 8.8  8.9            1317 11600  200  8500  100             6800  300 8.54 0.01 -1.41 0.02 
 8.9  9.0            1808 11400  200  8500  100  9800  800  7100  300 8.52 0.02 -1.34 0.02 
 9.0  9.1            2440 11600  300  8400  100             6900  200 8.53 0.02 -1.32 0.02 
 9.1  9.2            3053 11500  300  8200  100 10000  500  6500  300 8.58 0.02 -1.30 0.03 
 9.2  9.3            3931 11700  300  8200  100  8500  400  6500  200 8.56 0.02 -1.26 0.03 
 9.3  9.4            4638 11500  300  7900  100  9600  500  6400  300 8.64 0.02 -1.25 0.02 
 9.4  9.5            5592             7800  100             6500  300 8.62 0.02 -1.20 0.03 
 9.5  9.6            6668             7600  100  9000  400  6300  300 8.67 0.02 -1.19 0.03 
 9.6  9.7            7851             7500  100  8700  400  6200  300 8.66 0.02 -1.16 0.03 
 9.7  9.8            8922             7300  100  9300  400  6200  300 8.72 0.03 -1.13 0.04 
 9.8  9.9           10155             7100  100  9400  400  5800  300 8.75 0.02 -1.11 0.03 
 9.9 10.0           11270             7200  100  9800  600  5400  400 8.69 0.02 -1.05 0.03 
10.0 10.1           12267             7200  100  9800  500  5200  400 8.65 0.03 -1.00 0.04 
10.1 10.2           13184             6900  100                       8.74 0.04 -1.00 0.05 
10.2 10.3           13831             6900  100  9800  600            8.70 0.04 -0.95 0.06 
10.3 10.4           14140                        9800  500                                 
10.4 10.5           13958             6800  200 10500  600            8.73 0.08 -0.91 0.10 
10.5 10.6           12990                        9500  600                                 
10.6 10.7           11652                       10500  700                                 
10.7 10.8            9522                        9600  600                                 
10.8 10.9            7368                        9800  700                                 
10.9 11.0            5332                       10100  700                                 
11.0 11.1            3368                       10400  800                                 
11.1 11.2            1908                                                                  
11.2 11.3             952                       10000  800                                 
11.3 11.4             413                                                                  
11.4 11.5             170                                                                  
 7.0  7.1  0.0  0.5     1                                                                  
 7.1  7.2 -0.5  0.0     1                                                                  
 7.1  7.2  0.0  0.5     2                                                                  
 7.2  7.3 -1.0 -0.5     1 13400  500 11800  700                       8.04 0.04            
 7.2  7.3 -0.5  0.0     2                                                                  
 7.2  7.3  0.0  0.5     1                                                                  
 7.3  7.4 -1.0 -0.5     1 17200  300                                                       
 7.3  7.4 -0.5  0.0     2 17500  200 15500 1500                       7.75 0.01            
 7.4  7.5 -1.0 -0.5     2 15700  200 12800  900                       7.83 0.03            
 7.5  7.6 -1.5 -1.0     2                                                                  
 7.5  7.6 -1.0 -0.5     4 14500  300  9500  300                       8.17 0.04 -1.36 0.07 
 7.5  7.6 -0.5  0.0     2 15400  400 19000  900                       7.73 0.03            
 7.6  7.7 -0.5  0.0     4 13700  200 12000  500                       7.98 0.02 -1.38 0.09 
 7.6  7.7  0.0  0.5     1 13800  100 11700  300                       8.03 0.01            
 7.7  7.8 -1.0 -0.5     2 11000  600                        9400 1200                      
 7.7  7.8 -0.5  0.0     4 15900  300                                                       
 7.7  7.8  0.0  0.5     1 16100  100 17000  600                       7.81 0.01            
 7.8  7.9 -1.0 -0.5     2             9600  400                       8.34 0.06 -1.52 0.10 
 7.8  7.9 -0.5  0.0     3 14400  100 12300  400                       7.92 0.02 -1.31 0.07 
 7.9  8.0 -1.0 -0.5     7 12600  300 10100  200                       8.21 0.02 -1.29 0.04 
 7.9  8.0 -0.5  0.0     5 12400  200  9400  300                       8.26 0.03 -1.37 0.07 
 8.0  8.1 -1.5 -1.0     1 17900 1700                                                       
 8.0  8.1 -1.0 -0.5     5 11400  400  9500  300                       8.36 0.04 -1.55 0.07 
 8.0  8.1 -0.5  0.0    13 13000  100 10900  200             7900  800 8.09 0.01 -1.46 0.04 
 8.0  8.1  0.0  0.5     3 15500  100 11600  700                       7.85 0.03            
 8.1  8.2 -1.0 -0.5    15 12200  400  9700  200                       8.28 0.03 -1.55 0.06 
 8.1  8.2 -0.5  0.0    22 12200  100 11700  200             7100  500 8.08 0.02 -1.35 0.04 
 8.1  8.2  0.0  0.5     5 13100  100 11100  100                       8.09 0.01 -1.47 0.03 
 8.2  8.3 -1.5 -1.0     1                                                                  
 8.2  8.3 -1.0 -0.5    22 11800  300  9300  200             6900  600 8.36 0.03 -1.52 0.04 
 8.2  8.3 -0.5  0.0    32 12500  100 10000  100             8500  600 8.22 0.02 -1.43 0.03 
 8.2  8.3  0.0  0.5     6 13300  100 10800  200             8900 1000 8.08 0.01 -1.39 0.04 
 8.2  8.3  0.5  1.0     1 14300  200                                                       
 8.3  8.4 -1.0 -0.5    47 11200  500  8500  200             7800  800 8.58 0.03 -1.59 0.05 
 8.3  8.4 -0.5  0.0    42 11500  200  9400  100             7900  500 8.37 0.01 -1.50 0.03 
 8.3  8.4  0.0  0.5    21 12600  100 10800  100             7800  700 8.13 0.01            
 8.3  8.4  0.5  1.0     1 10300  200 15300  400 11400 1000            8.17 0.03 -0.72 0.04 
 8.3  8.4  1.0  1.5     2                                                                  
 8.4  8.5 -2.0 -1.5     1                                                                  
 8.4  8.5 -1.5 -1.0     3                                                                  
 8.4  8.5 -1.0 -0.5    74 11400  600  8600  200             8400  700 8.56 0.05 -1.56 0.06 
 8.4  8.5 -0.5  0.0    74 11700  100  9700  100             8200  600 8.31 0.01 -1.47 0.03 
 8.4  8.5  0.0  0.5    22 13100  100 11500  200             8200  900 8.06 0.01 -1.29 0.04 
 8.4  8.5  0.5  1.0     1 14700  100 17200  800            15500 2700 7.86 0.01            
 8.4  8.5  1.0  1.5     1 12800  300 11500  400                       8.08 0.03 -0.97 0.07 
 8.5  8.6 -2.0 -1.5     1                                                                  
 8.5  8.6 -1.5 -1.0     8                                                                  
 8.5  8.6 -1.0 -0.5   152 11200  400  8700  100             6700  600 8.54 0.03 -1.51 0.04 
 8.5  8.6 -0.5  0.0   110 11800  100  9700  100 12900 1100  8300  400 8.29 0.01 -1.44 0.03 
 8.5  8.6  0.0  0.5    30 11800  100 10200  100             8100  600 8.23 0.01 -1.38 0.03 
 8.5  8.6  0.5  1.0     4 13700  100 12200  400                       8.03 0.01            
 8.5  8.6  1.0  1.5     1 12800  100 16100  200                       8.01 0.01            
 8.6  8.7 -2.0 -1.5     1                                                                  
 8.6  8.7 -1.5 -1.0    20            10900  800                       8.22 0.11 -1.22 0.16 
 8.6  8.7 -1.0 -0.5   304 11000  600  8400  100             7600  400 8.58 0.03 -1.48 0.04 
 8.6  8.7 -0.5  0.0   173 11100  200  9400  100             7800  300 8.37 0.02 -1.40 0.03 
 8.6  8.7  0.0  0.5    53 11900  100 10100  100             9300  700 8.24 0.02 -1.38 0.03 
 8.6  8.7  0.5  1.0     5 14600  100 13200  600                       7.91 0.01            
 8.6  8.7  1.0  1.5     1 10700  300 10600  100  9500  500            8.23 0.03 -1.00 0.03 
 8.7  8.8 -2.0 -1.5     5                                                                  
 8.7  8.8 -1.5 -1.0    58                                                                  
 8.7  8.8 -1.0 -0.5   487 11600  500  8600  100             7600  400 8.53 0.03 -1.39 0.04 
 8.7  8.8 -0.5  0.0   250 11400  200  8700  100             8200  300 8.52 0.02 -1.47 0.02 
 8.7  8.8  0.0  0.5    72 11800  100  9400  100  9600  500  8400  500 8.34 0.01 -1.39 0.02 
 8.7  8.8  0.5  1.0    11 12300  100 10900  200 12800  900  7600  800 8.15 0.02 -1.23 0.04 
 8.7  8.8  1.0  1.5     1 12800  300 11400  500                       8.10 0.03            
 8.8  8.9 -2.0 -1.5     5                                                                  
 8.8  8.9 -1.5 -1.0    44                                                                  
 8.8  8.9 -1.0 -0.5   783 11300  500  8400  100             6000  400 8.58 0.03 -1.36 0.04 
 8.8  8.9 -0.5  0.0   362 11500  300  8400  100  8500  300  7300  300 8.59 0.02 -1.46 0.02 
 8.8  8.9  0.0  0.5   109 11200  100  9600  100 10400  700  7600  400 8.32 0.02 -1.36 0.03 
 8.8  8.9  0.5  1.0    13 13000  200 10500  100             8500  900 8.13 0.01            
 8.8  8.9  1.0  1.5     1 11200  300 14000  400                       8.16 0.03            
 8.9  9.0 -2.0 -1.5     5                                                                  
 8.9  9.0 -1.5 -1.0   100                                                                  
 8.9  9.0 -1.0 -0.5   907             8000  100             7300  400 8.64 0.02 -1.34 0.04 
 8.9  9.0 -0.5  0.0   645 11900  300  8200  100             7400  300 8.62 0.02 -1.43 0.03 
 8.9  9.0  0.0  0.5   134 11200  100  9600  100             7600  400 8.33 0.02 -1.34 0.03 
 8.9  9.0  0.5  1.0    14 12300  100 10000  200  8900  500  8300  800 8.19 0.02 -1.20 0.04 
 8.9  9.0  1.0  1.5     2 11400  300 13000  300                       8.18 0.03            
 9.0  9.1 -2.0 -1.5    21                                                                  
 9.0  9.1 -1.5 -1.0   105                                                                  
 9.0  9.1 -1.0 -0.5   986             8300  100 10700  900  6800  400 8.54 0.03 -1.24 0.04 
 9.0  9.1 -0.5  0.0  1116 11600  400  8200  100 10600  600  7100  200 8.62 0.02 -1.37 0.02 
 9.0  9.1  0.0  0.5   177 11200  100  9200  100             7800  300 8.38 0.02 -1.37 0.04 
 9.0  9.1  0.5  1.0    30 12500  200 11400  500                       8.10 0.03 -1.17 0.08 
 9.0  9.1  1.0  1.5     5 12300  200 12300  400                       8.09 0.02 -1.05 0.07 
 9.1  9.2 -2.0 -1.5    11                                                                  
 9.1  9.2 -1.5 -1.0   122                                                                  
 9.1  9.2 -1.0 -0.5   950             7600  200                       8.74 0.05 -1.29 0.07 
 9.1  9.2 -0.5  0.0  1632             8000  100  9300  500  6500  300 8.66 0.02 -1.32 0.03 
 9.1  9.2  0.0  0.5   284 10900  200  9300  100             7900  300 8.36 0.02            
 9.1  9.2  0.5  1.0    46 12800  100 10200  300             7400  700 8.17 0.03            
 9.1  9.2  1.0  1.5     6 13700  200                                                       
 9.1  9.2  1.5  2.0     1 11000  400                                                       
 9.2  9.3 -2.0 -1.5    15                                                                  
 9.2  9.3 -1.5 -1.0   110                                                                  
 9.2  9.3 -1.0 -0.5   983             7600  200             6000  500 8.67 0.06 -1.20 0.08 
 9.2  9.3 -0.5  0.0  2284             7900  100  8600  500  6400  300 8.66 0.02 -1.28 0.03 
 9.2  9.3  0.0  0.5   445 11100  200  8400  100  9500  400  7800  300 8.57 0.01 -1.38 0.02 
 9.2  9.3  0.5  1.0    69 12000  100 10700  100             7700  500 8.17 0.01 -1.23 0.03 
 9.2  9.3  1.0  1.5    15 12300  200 10900  500                       8.13 0.03            
 9.2  9.3  1.5  2.0     7 12500  300                                                       
 9.3  9.4 -2.0 -1.5    10                                                                  
 9.3  9.4 -1.5 -1.0   127                                                                  
 9.3  9.4 -1.0 -0.5   874             7400  200                       8.72 0.05 -1.17 0.07 
 9.3  9.4 -0.5  0.0  2736             7600  100             6500  300 8.72 0.02 -1.25 0.03 
 9.3  9.4  0.0  0.5   761 10800  300  7900  100  9100  300  7100  200 8.71 0.02 -1.39 0.02 
 9.3  9.4  0.5  1.0   102 11400  200  9400  100 10100  500  7800  400 8.34 0.02 -1.30 0.03 
 9.3  9.4  1.0  1.5    24 11200  200 11300  200             7600  600 8.19 0.02 -1.11 0.05 
 9.3  9.4  1.5  2.0     3 11000  600                                                       
 9.4  9.5 -2.0 -1.5     6                                                                  
 9.4  9.5 -1.5 -1.0   127                                                                  
 9.4  9.5 -1.0 -0.5   798             7800  200             5800  400 8.55 0.05 -1.07 0.06 
 9.4  9.5 -0.5  0.0  3245             7300  100             6300  300 8.79 0.03 -1.23 0.04 
 9.4  9.5  0.0  0.5  1226 11800  400  8000  100  9200  300  6900  200 8.64 0.02 -1.29 0.02 
 9.4  9.5  0.5  1.0   163 11000  300             9000  500  7400  400                      
 9.4  9.5  1.0  1.5    18 10900  300 11000  400             7700  600 8.23 0.03 -1.16 0.07 
 9.4  9.5  1.5  2.0     8 11500  400                                                       
 9.5  9.6 -2.0 -1.5     9                                                                  
 9.5  9.6 -1.5 -1.0   128                                                                  
 9.5  9.6 -1.0 -0.5   684             7400  300                       8.68 0.11 -1.08 0.15 
 9.5  9.6 -0.5  0.0  3605             7400  100  8700  500  6200  300 8.73 0.03 -1.15 0.03 
 9.5  9.6  0.0  0.5  1996             7600  100  8800  300  6600  300 8.76 0.02 -1.27 0.03 
 9.5  9.6  0.5  1.0   213 11000  300  8900  200  8300  400  7400  400 8.40 0.03 -1.25 0.05 
 9.5  9.6  1.0  1.5    28 10800  400                        8200  800                      
 9.5  9.6  1.5  2.0     4 11300  300 10600  400             8600 1100 8.25 0.03 -1.17 0.08 
 9.6  9.7 -2.0 -1.5     9                                                                  
 9.6  9.7 -1.5 -1.0   106                                                                  
 9.6  9.7 -1.0 -0.5   584             7400  300                       8.67 0.09 -1.03 0.12 
 9.6  9.7 -0.5  0.0  3869             6900  100             5700  300 8.87 0.04 -1.16 0.05 
 9.6  9.7  0.0  0.5  2930             7600  100  8800  200  6400  200 8.70 0.02 -1.19 0.02 
 9.6  9.7  0.5  1.0   307 10800  400  8900  100  8900  300  7200  200 8.41 0.02 -1.20 0.02 
 9.6  9.7  1.0  1.5    44  9900  500 10300  200                       8.32 0.05 -1.13 0.05 
 9.6  9.7  1.5  2.0     2            11600  500                       7.91 0.06 -0.80 0.09 
 9.7  9.8 -2.0 -1.5     5                                                                  
 9.7  9.8 -1.5 -1.0    66                                                                  
 9.7  9.8 -1.0 -0.5   552                                                                  
 9.7  9.8 -0.5  0.0  3844                                   6100  400                      
 9.7  9.8  0.0  0.5  3934                        8700  300  6200  300                      
 9.7  9.8  0.5  1.0   451 11300  400  8200  100  8500  300  7200  300 8.58 0.02 -1.25 0.03 
 9.7  9.8  1.0  1.5    65 10300  500  9700  200             7100  500 8.31 0.04            
 9.7  9.8  1.5  2.0     5                                                                  
 9.8  9.9 -2.0 -1.5     4                                                                  
 9.8  9.9 -1.5 -1.0    66                                                                  
 9.8  9.9 -1.0 -0.5   531                                                                  
 9.8  9.9 -0.5  0.0  3684             6800  100                       8.86 0.05            
 9.8  9.9  0.0  0.5  5151             7100  100  8900  400  5900  300 8.81 0.03 -1.11 0.04 
 9.8  9.9  0.5  1.0   628             7900  100  9100  300  6700  200 8.70 0.02 -1.22 0.02 
 9.8  9.9  1.0  1.5    87             9300  200  8700  300  6600  400           -1.10 0.05 
 9.8  9.9  1.5  2.0     3                                                                  
 9.9 10.0 -2.0 -1.5     2                                                                  
 9.9 10.0 -1.5 -1.0    40                                                                  
 9.9 10.0 -1.0 -0.5   449                                                                  
 9.9 10.0 -0.5  0.0  3422             6700  100                       8.89 0.05 -1.05 0.07 
 9.9 10.0  0.0  0.5  6333             7200  100  9000  500  5400  300 8.72 0.03 -1.03 0.04 
 9.9 10.0  0.5  1.0   906             7600  100             6600  300 8.76 0.02            
 9.9 10.0  1.0  1.5   114 11000  700  9100  300  9400  300  6700  400 8.35 0.06 -1.05 0.08 
 9.9 10.0  1.5  2.0     4                                                                  
10.0 10.1 -1.5 -1.0    17                                                                  
10.0 10.1 -1.0 -0.5   399                                                                  
10.0 10.1 -0.5  0.0  2933             6300  200                       9.09 0.09 -1.10 0.11 
10.0 10.1  0.0  0.5  7461             7200  100             5100  300 8.66 0.03 -0.97 0.05 
10.0 10.1  0.5  1.0  1349             7300  100             5800  300 8.81 0.04 -1.12 0.05 
10.0 10.1  1.0  1.5   100             9200  200  9100  300  7000  400 8.46 0.04 -1.01 0.06 
10.0 10.1  1.5  2.0     8            10800  400                       8.08 0.05 -0.84 0.09 
10.1 10.2 -2.0 -1.5     3                                                                  
10.1 10.2 -1.5 -1.0    13                                                                  
10.1 10.2 -1.0 -0.5   270                                                                  
10.1 10.2 -0.5  0.0  2504             6800  300                       8.84 0.11 -0.99 0.14 
10.1 10.2  0.0  0.5  8171             7000  100                       8.72 0.05 -0.95 0.06 
10.1 10.2  0.5  1.0  2057             7400  100  8800  300  5700  300 8.68 0.03 -1.01 0.04 
10.1 10.2  1.0  1.5   157             8600  300  9200  200  6400  400 8.58 0.07 -1.00 0.10 
10.1 10.2  1.5  2.0     9                                                                  
10.2 10.3 -1.5 -1.0     8                                                                  
10.2 10.3 -1.0 -0.5   159                                                                  
10.2 10.3 -0.5  0.0  2016                                                                  
10.2 10.3  0.0  0.5  8097             7000  100  9800  600            8.68 0.05 -0.90 0.06 
10.2 10.3  0.5  1.0  3348             7000  100  8700  300  5400  400 8.78 0.04 -0.98 0.06 
10.2 10.3  1.0  1.5   196             8200  200  8800  300  6900  500 8.71 0.05 -1.04 0.07 
10.2 10.3  1.5  2.0     7                        8800  400                                 
10.3 10.4 -1.5 -1.0     7                                                                  
10.3 10.4 -1.0 -0.5   103                                                                  
10.3 10.4 -0.5  0.0  1393                                                                  
10.3 10.4  0.0  0.5  7546                        9800  700                                 
10.3 10.4  0.5  1.0  4835             6900  200  9500  500            8.78 0.05 -0.93 0.07 
10.3 10.4  1.0  1.5   249             7400  100  7600  300  6500  400 8.95 0.04 -1.08 0.06 
10.3 10.4  1.5  2.0     6                                                                  
10.4 10.5 -1.5 -1.0     7                                                                  
10.4 10.5 -1.0 -0.5    36                                                                  
10.4 10.5 -0.5  0.0   859                                                                  
10.4 10.5  0.0  0.5  6208                                                                  
10.4 10.5  0.5  1.0  6390             6900  200  9600  500            8.72 0.06 -0.89 0.08 
10.4 10.5  1.0  1.5   443                        8800  400  5700  400                      
10.4 10.5  1.5  2.0    15                                                                  
10.5 10.6 -1.5 -1.0     2                                                                  
10.5 10.6 -1.0 -0.5    31                                                                  
10.5 10.6 -0.5  0.0   467                                                                  
10.5 10.6  0.0  0.5  4607                                                                  
10.5 10.6  0.5  1.0  7080             6500  200 10100  500            8.92 0.08 -0.93 0.10 
10.5 10.6  1.0  1.5   785             7000  100                       8.91 0.04 -0.93 0.06 
10.5 10.6  1.5  2.0    17                                                                  
10.6 10.7 -1.5 -1.0     3                                                                  
10.6 10.7 -1.0 -0.5    14                                                                  
10.6 10.7 -0.5  0.0   285                                                                  
10.6 10.7  0.0  0.5  2993                                                                  
10.6 10.7  0.5  1.0  7033                                                                  
10.6 10.7  1.0  1.5  1289                        9400  400                                 
10.6 10.7  1.5  2.0    32                                                                  
10.7 10.8 -1.5 -1.0     2                                                                  
10.7 10.8 -1.0 -0.5    17                                                                  
10.7 10.8 -0.5  0.0   119                                                                  
10.7 10.8  0.0  0.5  1756                                                                  
10.7 10.8  0.5  1.0  5781                                                                  
10.7 10.8  1.0  1.5  1796                                                                  
10.7 10.8  1.5  2.0    50             7700  300  8400  500            8.62 0.08 -0.82 0.11 
10.8 10.9 -1.0 -0.5     5                                                                  
10.8 10.9 -0.5  0.0    58                                                                  
10.8 10.9  0.0  0.5   936                                                                  
10.8 10.9  0.5  1.0  4215                        9700  800                                 
10.8 10.9  1.0  1.5  2071                        9300  500                                 
10.8 10.9  1.5  2.0    82                                                                  
10.9 11.0 -1.0 -0.5     5                                                                  
10.9 11.0 -0.5  0.0    31                                                                  
10.9 11.0  0.0  0.5   429                                                                  
10.9 11.0  0.5  1.0  2681                       10500  900                                 
10.9 11.0  1.0  1.5  2036                       10700  600                                 
10.9 11.0  1.5  2.0   145                                                                  

